Neural Capacity Estimators: How Reliable Are They?

Recently, several methods have been proposed for estimating the mutual information from sample data using deep neural networks and without the knowing closed form distribution of the data. This class of estimators is referred to as neural mutual information estimators. Although very promising, such techniques have yet to be rigorously bench-marked so as to establish their efficacy, ease of implementation, and stability for capacity estimation which is joint maximization frame-work. In this paper, we compare the different techniques proposed in the literature for estimating capacity and provide a practitioner perspective on their effectiveness. In particular, we study the performance of mutual information neural estimator (MINE), smoothed mutual information lower-bound estimator (SMILE), and directed information neural estimator (DINE) and provide insights on InfoNCE. We evaluated these algorithms in terms of their ability to learn the input distributions that are capacity approaching for the AWGN channel, the optical intensity channel, and peak power-constrained AWGN channel. For both scenarios, we provide insightful comments on various aspects of the training process, such as stability, sensitivity to initialization.

==> Data/dine_awgn-cap2.txt <==
.21=estim
actual=.4

==> Data/doc-mac-e1.txt <==
SNR      capsum
0        3.45
0.1     3.45
.2       3.45
.34      3.45
.5       3.29
.7       3.09
1        2.79
1.5      2.29
3.45     .34
3.45     .1
3.45     0

==> Data/doc-mac-e2.txt <==
SNR      capsum
0        3.3
0.1      3.3
.2       3.3
.34      3.33
.5       3.2
.7       2.89
1        2.58
1.5      1.99
3.45     .29
3.45     .1
3.45     0

==> Data/doc-mac-est.txt <==
snr      cap
0        .435
.3       .435
.6       .435
.65      .405
.7       .3505      
.75      .3005
.8       .2505
.9       .1500
.9       .1000
.9       .0300
.9       .05000
.9       0



==> Data/doc-mac-mine.txt <==
SNR      cap
0.0      2.22
.05      2.22
.1       2.22
.136     2.22
0.5      1.93036
0.7      1.731
1        1.38
1.5      .933
1.74     .6986
1.74     .5
1.74     .0

==> Data/doc-mac-opt-in.txt <==
snr      cap
0        .38
.2       .38
.4       .38
.5       .38
.58      .38
.62      .38
.70      .30
.80      .20
.88      .12
.88      .08
.88      .03
.88      0     


==> Data/doc-mac-opt.txt <==
snr      cap
0        .48
.3       .48
.4       .48
.9       .48
1.2      .48
1.27     .41
1.3      .38
1.37     .31
1.41     .28
1.41     .2
1.41     .1
1.41     0


==> Data/doc-mac-opt1.txt <==
snr      cap
0        .55
.2       .55
.4       .55
.5       .55
.58      .55
.68      .45
.78      .35
.88      .25
.98      .15
.98      .08
.98      .03
.98      0     


==> Data/errors.txt <==
chi=[0.0282, 0.078 , 0.2   ],
 smile=array([0.0582, 0.209 , 0.255 ]),
 dine=array([0.1758, 0.02  , 0.48  ]),
 mine=array([0.00781, 0.0008 , 0.05   ]))
snr=[2,20,40]

==> Data/infonce-awgn-2db.txt <==
-2.352462530136108398e+00,2.160000000000000000e+02
-2.297076940536499023e+00,9.000000000000000000e+01
-2.241691350936889648e+00,7.700000000000000000e+01
-2.186305761337280273e+00,6.700000000000000000e+01
-2.130919933319091797e+00,8.600000000000000000e+01
-2.075534343719482422e+00,7.100000000000000000e+01
-2.020148754119873047e+00,9.500000000000000000e+01
-1.964763164520263672e+00,6.000000000000000000e+01
-1.909377574920654297e+00,7.100000000000000000e+01
-1.853991985321044922e+00,6.700000000000000000e+01
-1.798606395721435547e+00,7.200000000000000000e+01
-1.743220806121826172e+00,6.300000000000000000e+01
-1.687835097312927246e+00,8.200000000000000000e+01
-1.632449507713317871e+00,7.300000000000000000e+01
-1.577063918113708496e+00,8.200000000000000000e+01
-1.521678328514099121e+00,5.500000000000000000e+01
-1.466292738914489746e+00,6.200000000000000000e+01
-1.410907030105590820e+00,8.400000000000000000e+01
-1.355521440505981445e+00,6.400000000000000000e+01
-1.300135850906372070e+00,6.600000000000000000e+01
-1.244750261306762695e+00,8.100000000000000000e+01
-1.189364671707153320e+00,8.200000000000000000e+01
-1.133978962898254395e+00,6.000000000000000000e+01
-1.078593373298645020e+00,8.100000000000000000e+01
-1.023207783699035645e+00,6.100000000000000000e+01
-9.678221940994262695e-01,7.200000000000000000e+01
-9.124365448951721191e-01,8.800000000000000000e+01
-8.570509552955627441e-01,1.030000000000000000e+02
-8.016653060913085938e-01,1.190000000000000000e+02
-7.462797164916992188e-01,1.330000000000000000e+02
-6.908941268920898438e-01,1.150000000000000000e+02
-6.355084776878356934e-01,1.190000000000000000e+02
-5.801228880882263184e-01,1.240000000000000000e+02
-5.247372388839721680e-01,1.180000000000000000e+02
-4.693516492843627930e-01,1.580000000000000000e+02
-4.139660298824310303e-01,1.840000000000000000e+02
-3.585804104804992676e-01,1.930000000000000000e+02
-3.031948208808898926e-01,1.790000000000000000e+02
-2.478092014789581299e-01,2.190000000000000000e+02
-1.924235820770263672e-01,1.810000000000000000e+02
-1.370379626750946045e-01,1.930000000000000000e+02
-8.165235817432403564e-02,2.090000000000000000e+02
-2.626674249768257141e-02,1.830000000000000000e+02
2.911887131631374359e-02,2.600000000000000000e+02
8.450448513031005859e-02,2.110000000000000000e+02
1.398901045322418213e-01,2.150000000000000000e+02
1.952757090330123901e-01,1.840000000000000000e+02
2.506613135337829590e-01,1.850000000000000000e+02
3.060469329357147217e-01,2.100000000000000000e+02
3.614325523376464844e-01,1.970000000000000000e+02
4.168181717395782471e-01,1.830000000000000000e+02
4.722037911415100098e-01,1.610000000000000000e+02
5.275893807411193848e-01,1.610000000000000000e+02
5.829750299453735352e-01,1.640000000000000000e+02
6.383606195449829102e-01,1.720000000000000000e+02
6.937462091445922852e-01,2.020000000000000000e+02
7.491318583488464355e-01,1.770000000000000000e+02
8.045174479484558105e-01,1.420000000000000000e+02
8.599030971527099609e-01,1.250000000000000000e+02
9.152886867523193359e-01,1.480000000000000000e+02
9.706742763519287109e-01,1.350000000000000000e+02
1.026059865951538086e+00,1.190000000000000000e+02
1.081445574760437012e+00,1.150000000000000000e+02
1.136831164360046387e+00,1.210000000000000000e+02
1.192216753959655762e+00,7.400000000000000000e+01
1.247602343559265137e+00,7.800000000000000000e+01
1.302987933158874512e+00,6.500000000000000000e+01
1.358373641967773438e+00,5.800000000000000000e+01
1.413759231567382812e+00,6.400000000000000000e+01
1.469144821166992188e+00,7.500000000000000000e+01
1.524530410766601562e+00,5.200000000000000000e+01
1.579916000366210938e+00,7.000000000000000000e+01
1.635301709175109863e+00,6.100000000000000000e+01
1.690687298774719238e+00,6.200000000000000000e+01
1.746072888374328613e+00,6.100000000000000000e+01
1.801458477973937988e+00,7.300000000000000000e+01
1.856844067573547363e+00,7.900000000000000000e+01
1.912229776382446289e+00,5.600000000000000000e+01
1.967615365982055664e+00,4.000000000000000000e+01
2.023000955581665039e+00,6.100000000000000000e+01
2.078386545181274414e+00,5.200000000000000000e+01
2.133772134780883789e+00,4.300000000000000000e+01
2.189157724380493164e+00,4.100000000000000000e+01
2.244543313980102539e+00,4.800000000000000000e+01
2.299929141998291016e+00,5.500000000000000000e+01
2.355314731597900391e+00,3.700000000000000000e+01
2.410700321197509766e+00,3.300000000000000000e+01
2.466085910797119141e+00,4.300000000000000000e+01
2.521471500396728516e+00,2.600000000000000000e+01
2.576857089996337891e+00,3.100000000000000000e+01
2.632242679595947266e+00,4.200000000000000000e+01
2.687628269195556641e+00,3.000000000000000000e+01
2.743013858795166016e+00,3.200000000000000000e+01
2.798399448394775391e+00,3.300000000000000000e+01
2.853785037994384766e+00,2.500000000000000000e+01
2.909170866012573242e+00,3.500000000000000000e+01
2.964556455612182617e+00,3.700000000000000000e+01
3.019942045211791992e+00,2.500000000000000000e+01
3.075327634811401367e+00,3.700000000000000000e+01
3.130713224411010742e+00,2.100000000000000000e+01


==> Data/mine-awgn-cap-2.txt <==
.46999

==> Data/mine-awgn-cap-20.txt <==
actai=2.3
2.2992

==> Data/mine-awgn-cap-40.txt <==
4.6=actual


4.53=estim


==> Data/no_avg_cap_10db.txt <==
estim=1.88

==> Data/optical-10db-both_avg,peak=10_.txt <==
1.157225668430328369e-01,1.918000000000000000e+03
2.155642211437225342e-01,4.200000000000000000e+01
3.154058754444122314e-01,2.300000000000000000e+01
4.152474999427795410e-01,1.400000000000000000e+01
5.150891542434692383e-01,1.800000000000000000e+01
6.149308085441589355e-01,8.000000000000000000e+00
7.147724628448486328e-01,1.000000000000000000e+01
8.146141171455383301e-01,8.000000000000000000e+00
9.144557714462280273e-01,1.100000000000000000e+01
1.014297366142272949e+00,5.000000000000000000e+00
1.114139080047607422e+00,7.000000000000000000e+00
1.213980674743652344e+00,5.000000000000000000e+00
1.313822388648986816e+00,7.000000000000000000e+00
1.413663983345031738e+00,8.000000000000000000e+00
1.513505697250366211e+00,8.000000000000000000e+00
1.613347291946411133e+00,6.000000000000000000e+00
1.713188886642456055e+00,5.000000000000000000e+00
1.813030600547790527e+00,2.500000000000000000e+01
1.912872195243835449e+00,7.800000000000000000e+01
2.012713909149169922e+00,8.600000000000000000e+01
2.112555503845214844e+00,1.070000000000000000e+02
2.212397098541259766e+00,1.030000000000000000e+02
2.312238931655883789e+00,1.330000000000000000e+02
2.412080526351928711e+00,7.700000000000000000e+01
2.511922121047973633e+00,5.500000000000000000e+01
2.611763715744018555e+00,5.000000000000000000e+01
2.711605548858642578e+00,5.100000000000000000e+01
2.811447143554687500e+00,5.000000000000000000e+01
2.911288738250732422e+00,7.600000000000000000e+01
3.011130332946777344e+00,6.600000000000000000e+01
3.110971927642822266e+00,7.600000000000000000e+01
3.210813760757446289e+00,8.400000000000000000e+01
3.310655355453491211e+00,7.500000000000000000e+01
3.410496950149536133e+00,9.100000000000000000e+01
3.510338544845581055e+00,9.100000000000000000e+01
3.610180377960205078e+00,7.600000000000000000e+01
3.710021972656250000e+00,7.500000000000000000e+01
3.809863567352294922e+00,7.300000000000000000e+01
3.909705162048339844e+00,7.100000000000000000e+01
4.009546756744384766e+00,8.100000000000000000e+01
4.109388351440429688e+00,7.300000000000000000e+01
4.209229946136474609e+00,7.600000000000000000e+01
4.309072017669677734e+00,7.600000000000000000e+01
4.408913612365722656e+00,9.200000000000000000e+01
4.508755207061767578e+00,7.000000000000000000e+01
4.608596801757812500e+00,9.200000000000000000e+01
4.708438396453857422e+00,1.020000000000000000e+02
4.808279991149902344e+00,8.700000000000000000e+01
4.908121585845947266e+00,8.700000000000000000e+01
5.007963180541992188e+00,6.600000000000000000e+01
5.107804775238037109e+00,9.100000000000000000e+01
5.207646846771240234e+00,7.900000000000000000e+01
5.307488441467285156e+00,8.000000000000000000e+01
5.407330036163330078e+00,7.300000000000000000e+01
5.507171630859375000e+00,1.060000000000000000e+02
5.607013225555419922e+00,8.300000000000000000e+01
5.706854820251464844e+00,9.900000000000000000e+01
5.806696414947509766e+00,8.600000000000000000e+01
5.906538009643554688e+00,9.800000000000000000e+01
6.006379604339599609e+00,7.100000000000000000e+01
6.106221675872802734e+00,7.300000000000000000e+01
6.206063270568847656e+00,7.900000000000000000e+01
6.305904865264892578e+00,6.800000000000000000e+01
6.405746459960937500e+00,7.400000000000000000e+01
6.505588054656982422e+00,9.400000000000000000e+01
6.605429649353027344e+00,6.500000000000000000e+01
6.705271244049072266e+00,5.700000000000000000e+01
6.805112838745117188e+00,8.000000000000000000e+01
6.904954433441162109e+00,8.200000000000000000e+01
7.004796504974365234e+00,7.100000000000000000e+01
7.104638099670410156e+00,7.200000000000000000e+01
7.204479694366455078e+00,7.500000000000000000e+01
7.304321289062500000e+00,8.400000000000000000e+01
7.404162883758544922e+00,7.500000000000000000e+01
7.504004478454589844e+00,8.400000000000000000e+01
7.603846073150634766e+00,7.900000000000000000e+01
7.703687667846679688e+00,6.300000000000000000e+01
7.803529739379882812e+00,6.700000000000000000e+01
7.903371334075927734e+00,6.900000000000000000e+01
8.003212928771972656e+00,7.000000000000000000e+01
8.103054046630859375e+00,6.100000000000000000e+01
8.202896118164062500e+00,6.100000000000000000e+01
8.302738189697265625e+00,6.500000000000000000e+01
8.402579307556152344e+00,5.300000000000000000e+01
8.502421379089355469e+00,4.300000000000000000e+01
8.602262496948242188e+00,4.100000000000000000e+01
8.702104568481445312e+00,3.700000000000000000e+01
8.801945686340332031e+00,2.500000000000000000e+01
8.901787757873535156e+00,2.600000000000000000e+01
9.001628875732421875e+00,1.800000000000000000e+01
9.101470947265625000e+00,1.300000000000000000e+01
9.201313018798828125e+00,2.300000000000000000e+01
9.301154136657714844e+00,1.400000000000000000e+01
9.400996208190917969e+00,1.300000000000000000e+01
9.500837326049804688e+00,1.000000000000000000e+01
9.600679397583007812e+00,8.000000000000000000e+00
9.700520515441894531e+00,1.000000000000000000e+01
9.800362586975097656e+00,1.100000000000000000e+01
9.900203704833984375e+00,1.100000000000000000e+01
1.000004577636718750e+01,2.436000000000000000e+03


==> Data/optical-10db_both_-cap.txt <==
estim=1.1926

==> Data/optical-20db-cap-nopeak.txt <==
estim=4.170


==> Data/optical_20db_data.txt <==
8.366264343261718750e+00,7.260000000000000000e+02
1.673252868652343750e+01,6.280000000000000000e+02
2.509879302978515625e+01,6.520000000000000000e+02
3.346505737304687500e+01,6.840000000000000000e+02
4.183132171630859375e+01,5.750000000000000000e+02
5.019758605957031250e+01,5.390000000000000000e+02
5.856385421752929688e+01,4.840000000000000000e+02
6.693011474609375000e+01,4.450000000000000000e+02
7.529637908935546875e+01,3.950000000000000000e+02
8.366264343261718750e+01,4.100000000000000000e+02
9.202890777587890625e+01,3.390000000000000000e+02
1.003951721191406250e+02,3.310000000000000000e+02
1.087614440917968750e+02,2.970000000000000000e+02
1.171277084350585938e+02,2.580000000000000000e+02
1.254939727783203125e+02,2.480000000000000000e+02
1.338602294921875000e+02,2.640000000000000000e+02
1.422265014648437500e+02,1.970000000000000000e+02
1.505927581787109375e+02,2.190000000000000000e+02
1.589590301513671875e+02,1.770000000000000000e+02
1.673252868652343750e+02,1.970000000000000000e+02
1.756915588378906250e+02,1.680000000000000000e+02
1.840578155517578125e+02,1.540000000000000000e+02
1.924240875244140625e+02,1.350000000000000000e+02
2.007903442382812500e+02,1.300000000000000000e+02
2.091566162109375000e+02,1.170000000000000000e+02
2.175228881835937500e+02,9.000000000000000000e+01
2.258891448974609375e+02,7.900000000000000000e+01
2.342554168701171875e+02,9.200000000000000000e+01
2.426216735839843750e+02,8.500000000000000000e+01
2.509879455566406250e+02,6.900000000000000000e+01
2.593542175292968750e+02,8.300000000000000000e+01
2.677204589843750000e+02,6.800000000000000000e+01
2.760867309570312500e+02,5.900000000000000000e+01
2.844530029296875000e+02,5.100000000000000000e+01
2.928192749023437500e+02,7.800000000000000000e+01
3.011855163574218750e+02,3.900000000000000000e+01
3.095517883300781250e+02,4.100000000000000000e+01
3.179180603027343750e+02,4.900000000000000000e+01
3.262843322753906250e+02,3.500000000000000000e+01
3.346505737304687500e+02,3.300000000000000000e+01
3.430168457031250000e+02,4.600000000000000000e+01
3.513831176757812500e+02,2.100000000000000000e+01
3.597493896484375000e+02,2.000000000000000000e+01
3.681156311035156250e+02,1.800000000000000000e+01
3.764819030761718750e+02,1.500000000000000000e+01
3.848481750488281250e+02,1.300000000000000000e+01
3.932144470214843750e+02,1.500000000000000000e+01
4.015806884765625000e+02,1.600000000000000000e+01
4.099469604492187500e+02,1.300000000000000000e+01
4.183132324218750000e+02,6.000000000000000000e+00
4.266795043945312500e+02,1.400000000000000000e+01
4.350457763671875000e+02,9.000000000000000000e+00
4.434120178222656250e+02,1.600000000000000000e+01
4.517782897949218750e+02,5.000000000000000000e+00
4.601445617675781250e+02,1.300000000000000000e+01
4.685108337402343750e+02,3.000000000000000000e+00
4.768770751953125000e+02,3.000000000000000000e+00
4.852433471679687500e+02,3.000000000000000000e+00
4.936096191406250000e+02,2.000000000000000000e+00
5.019758911132812500e+02,3.000000000000000000e+00
5.103421325683593750e+02,4.000000000000000000e+00
5.187084350585937500e+02,3.000000000000000000e+00
5.270746459960937500e+02,4.000000000000000000e+00
5.354409179687500000e+02,1.000000000000000000e+00
5.438071899414062500e+02,2.000000000000000000e+00
5.521734619140625000e+02,0.000000000000000000e+00
5.605397338867187500e+02,2.000000000000000000e+00
5.689060058593750000e+02,1.000000000000000000e+00
5.772722778320312500e+02,1.000000000000000000e+00
5.856385498046875000e+02,1.000000000000000000e+00
5.940047607421875000e+02,1.000000000000000000e+00
6.023710327148437500e+02,1.000000000000000000e+00
6.107373046875000000e+02,1.000000000000000000e+00
6.191035766601562500e+02,2.000000000000000000e+00
6.274698486328125000e+02,0.000000000000000000e+00
6.358361206054687500e+02,0.000000000000000000e+00
6.442023925781250000e+02,0.000000000000000000e+00
6.525686645507812500e+02,0.000000000000000000e+00
6.609349365234375000e+02,0.000000000000000000e+00
6.693011474609375000e+02,0.000000000000000000e+00
6.776674194335937500e+02,0.000000000000000000e+00
6.860336914062500000e+02,0.000000000000000000e+00
6.943999633789062500e+02,0.000000000000000000e+00
7.027662353515625000e+02,0.000000000000000000e+00
7.111325073242187500e+02,0.000000000000000000e+00
7.194987792968750000e+02,0.000000000000000000e+00
7.278650512695312500e+02,0.000000000000000000e+00
7.362312622070312500e+02,0.000000000000000000e+00
7.445975341796875000e+02,0.000000000000000000e+00
7.529638061523437500e+02,0.000000000000000000e+00
7.613300781250000000e+02,0.000000000000000000e+00
7.696963500976562500e+02,0.000000000000000000e+00
7.780626220703125000e+02,0.000000000000000000e+00
7.864288940429687500e+02,0.000000000000000000e+00
7.947951660156250000e+02,0.000000000000000000e+00
8.031613769531250000e+02,1.000000000000000000e+00
8.115276489257812500e+02,0.000000000000000000e+00
8.198939208984375000e+02,0.000000000000000000e+00
8.282601928710937500e+02,0.000000000000000000e+00
8.366264648437500000e+02,1.000000000000000000e+00


==> Data/poisson_10db_ternary_cap.txt <==
estim=.8219

==> Data/poisson_10db_ternary_data.txt <==
1.519379466772079468e-01,6.300000000000000000e+01
2.514133155345916748e-01,0.000000000000000000e+00
3.508886992931365967e-01,0.000000000000000000e+00
4.503640830516815186e-01,0.000000000000000000e+00
5.498394370079040527e-01,0.000000000000000000e+00
6.493148207664489746e-01,0.000000000000000000e+00
7.487902045249938965e-01,0.000000000000000000e+00
8.482655882835388184e-01,0.000000000000000000e+00
9.477409720420837402e-01,0.000000000000000000e+00
1.047216296195983887e+00,0.000000000000000000e+00
1.146691679954528809e+00,0.000000000000000000e+00
1.246167063713073730e+00,0.000000000000000000e+00
1.345642447471618652e+00,0.000000000000000000e+00
1.445117831230163574e+00,0.000000000000000000e+00
1.544593214988708496e+00,0.000000000000000000e+00
1.644068598747253418e+00,0.000000000000000000e+00
1.743543982505798340e+00,0.000000000000000000e+00
1.843019366264343262e+00,0.000000000000000000e+00
1.942494630813598633e+00,0.000000000000000000e+00
2.041970014572143555e+00,0.000000000000000000e+00
2.141445398330688477e+00,0.000000000000000000e+00
2.240920782089233398e+00,0.000000000000000000e+00
2.340396165847778320e+00,0.000000000000000000e+00
2.439871549606323242e+00,0.000000000000000000e+00
2.539346933364868164e+00,0.000000000000000000e+00
2.638822317123413086e+00,0.000000000000000000e+00
2.738297700881958008e+00,0.000000000000000000e+00
2.837773084640502930e+00,6.400000000000000000e+01
2.937248468399047852e+00,0.000000000000000000e+00
3.036723852157592773e+00,0.000000000000000000e+00
3.136199235916137695e+00,0.000000000000000000e+00
3.235674619674682617e+00,0.000000000000000000e+00
3.335150003433227539e+00,0.000000000000000000e+00
3.434625387191772461e+00,0.000000000000000000e+00
3.534100770950317383e+00,0.000000000000000000e+00
3.633576154708862305e+00,0.000000000000000000e+00
3.733051538467407227e+00,0.000000000000000000e+00
3.832526683807373047e+00,0.000000000000000000e+00
3.932002067565917969e+00,0.000000000000000000e+00
4.031477451324462891e+00,0.000000000000000000e+00
4.130952835083007812e+00,0.000000000000000000e+00
4.230428218841552734e+00,0.000000000000000000e+00
4.329903602600097656e+00,0.000000000000000000e+00
4.429378986358642578e+00,0.000000000000000000e+00
4.528854370117187500e+00,0.000000000000000000e+00
4.628329753875732422e+00,0.000000000000000000e+00
4.727805137634277344e+00,0.000000000000000000e+00
4.827280521392822266e+00,0.000000000000000000e+00
4.926755905151367188e+00,0.000000000000000000e+00
5.026231288909912109e+00,0.000000000000000000e+00
5.125706672668457031e+00,0.000000000000000000e+00
5.225182056427001953e+00,0.000000000000000000e+00
5.324657440185546875e+00,0.000000000000000000e+00
5.424132823944091797e+00,0.000000000000000000e+00
5.523608207702636719e+00,0.000000000000000000e+00
5.623083591461181641e+00,0.000000000000000000e+00
5.722558975219726562e+00,0.000000000000000000e+00
5.822034358978271484e+00,0.000000000000000000e+00
5.921509742736816406e+00,0.000000000000000000e+00
6.020985126495361328e+00,0.000000000000000000e+00
6.120460510253906250e+00,0.000000000000000000e+00
6.219935894012451172e+00,0.000000000000000000e+00
6.319411277770996094e+00,0.000000000000000000e+00
6.418886661529541016e+00,0.000000000000000000e+00
6.518362045288085938e+00,0.000000000000000000e+00
6.617837429046630859e+00,0.000000000000000000e+00
6.717312812805175781e+00,0.000000000000000000e+00
6.816788196563720703e+00,0.000000000000000000e+00
6.916263580322265625e+00,0.000000000000000000e+00
7.015738964080810547e+00,0.000000000000000000e+00
7.115214347839355469e+00,0.000000000000000000e+00
7.214689731597900391e+00,0.000000000000000000e+00
7.314165115356445312e+00,0.000000000000000000e+00
7.413640499114990234e+00,0.000000000000000000e+00
7.513115882873535156e+00,0.000000000000000000e+00
7.612590789794921875e+00,0.000000000000000000e+00
7.712066173553466797e+00,0.000000000000000000e+00
7.811541557312011719e+00,0.000000000000000000e+00
7.911016941070556641e+00,0.000000000000000000e+00
8.010492324829101562e+00,0.000000000000000000e+00
8.109968185424804688e+00,0.000000000000000000e+00
8.209443092346191406e+00,0.000000000000000000e+00
8.308918952941894531e+00,0.000000000000000000e+00
8.408393859863281250e+00,0.000000000000000000e+00
8.507869720458984375e+00,0.000000000000000000e+00
8.607344627380371094e+00,0.000000000000000000e+00
8.706820487976074219e+00,0.000000000000000000e+00
8.806295394897460938e+00,0.000000000000000000e+00
8.905771255493164062e+00,0.000000000000000000e+00
9.005246162414550781e+00,0.000000000000000000e+00
9.104722023010253906e+00,0.000000000000000000e+00
9.204196929931640625e+00,0.000000000000000000e+00
9.303672790527343750e+00,0.000000000000000000e+00
9.403147697448730469e+00,0.000000000000000000e+00
9.502623558044433594e+00,0.000000000000000000e+00
9.602098464965820312e+00,0.000000000000000000e+00
9.701574325561523438e+00,0.000000000000000000e+00
9.801049232482910156e+00,0.000000000000000000e+00
9.900525093078613281e+00,0.000000000000000000e+00
1.000000000000000000e+01,1.290000000000000000e+02


==> Data/poisson_3db_binary_cap.txt <==
cap estim=.5893

==> Data/poisson_3db_binary_data.txt <==
2.999999932944774628e-02,1.210000000000000000e+02
5.999999865889549255e-02,0.000000000000000000e+00
9.000000357627868652e-02,0.000000000000000000e+00
1.199999973177909851e-01,0.000000000000000000e+00
1.500000059604644775e-01,0.000000000000000000e+00
1.800000071525573730e-01,0.000000000000000000e+00
2.099999934434890747e-01,0.000000000000000000e+00
2.399999946355819702e-01,0.000000000000000000e+00
2.700000107288360596e-01,0.000000000000000000e+00
3.000000119209289551e-01,0.000000000000000000e+00
3.300000131130218506e-01,0.000000000000000000e+00
3.600000143051147461e-01,0.000000000000000000e+00
3.899999856948852539e-01,0.000000000000000000e+00
4.199999868869781494e-01,0.000000000000000000e+00
4.499999880790710449e-01,0.000000000000000000e+00
4.799999892711639404e-01,0.000000000000000000e+00
5.099999904632568359e-01,0.000000000000000000e+00
5.400000214576721191e-01,0.000000000000000000e+00
5.699999928474426270e-01,0.000000000000000000e+00
6.000000238418579102e-01,0.000000000000000000e+00
6.299999952316284180e-01,0.000000000000000000e+00
6.600000262260437012e-01,0.000000000000000000e+00
6.899999976158142090e-01,0.000000000000000000e+00
7.200000286102294922e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.799999713897705078e-01,0.000000000000000000e+00
8.100000023841857910e-01,0.000000000000000000e+00
8.399999737739562988e-01,0.000000000000000000e+00
8.700000047683715820e-01,0.000000000000000000e+00
8.999999761581420898e-01,0.000000000000000000e+00
9.300000071525573730e-01,0.000000000000000000e+00
9.599999785423278809e-01,0.000000000000000000e+00
9.900000095367431641e-01,0.000000000000000000e+00
1.019999980926513672e+00,0.000000000000000000e+00
1.049999952316284180e+00,0.000000000000000000e+00
1.080000042915344238e+00,0.000000000000000000e+00
1.110000014305114746e+00,0.000000000000000000e+00
1.139999985694885254e+00,0.000000000000000000e+00
1.169999957084655762e+00,0.000000000000000000e+00
1.200000047683715820e+00,0.000000000000000000e+00
1.230000019073486328e+00,0.000000000000000000e+00
1.259999990463256836e+00,0.000000000000000000e+00
1.289999961853027344e+00,0.000000000000000000e+00
1.320000052452087402e+00,0.000000000000000000e+00
1.350000023841857910e+00,0.000000000000000000e+00
1.379999995231628418e+00,0.000000000000000000e+00
1.409999966621398926e+00,0.000000000000000000e+00
1.440000057220458984e+00,0.000000000000000000e+00
1.470000028610229492e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.529999971389770508e+00,0.000000000000000000e+00
1.559999942779541016e+00,0.000000000000000000e+00
1.590000033378601074e+00,0.000000000000000000e+00
1.620000004768371582e+00,0.000000000000000000e+00
1.649999976158142090e+00,0.000000000000000000e+00
1.679999947547912598e+00,0.000000000000000000e+00
1.710000038146972656e+00,0.000000000000000000e+00
1.740000009536743164e+00,0.000000000000000000e+00
1.769999980926513672e+00,0.000000000000000000e+00
1.799999952316284180e+00,0.000000000000000000e+00
1.830000042915344238e+00,0.000000000000000000e+00
1.860000014305114746e+00,0.000000000000000000e+00
1.889999985694885254e+00,0.000000000000000000e+00
1.919999957084655762e+00,0.000000000000000000e+00
1.950000047683715820e+00,0.000000000000000000e+00
1.980000019073486328e+00,0.000000000000000000e+00
2.009999990463256836e+00,0.000000000000000000e+00
2.039999961853027344e+00,0.000000000000000000e+00
2.069999933242797852e+00,0.000000000000000000e+00
2.099999904632568359e+00,0.000000000000000000e+00
2.130000114440917969e+00,0.000000000000000000e+00
2.160000085830688477e+00,0.000000000000000000e+00
2.190000057220458984e+00,0.000000000000000000e+00
2.220000028610229492e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.279999971389770508e+00,0.000000000000000000e+00
2.309999942779541016e+00,0.000000000000000000e+00
2.339999914169311523e+00,0.000000000000000000e+00
2.369999885559082031e+00,0.000000000000000000e+00
2.400000095367431641e+00,0.000000000000000000e+00
2.430000066757202148e+00,0.000000000000000000e+00
2.460000038146972656e+00,0.000000000000000000e+00
2.490000009536743164e+00,0.000000000000000000e+00
2.519999980926513672e+00,0.000000000000000000e+00
2.549999952316284180e+00,0.000000000000000000e+00
2.579999923706054688e+00,0.000000000000000000e+00
2.609999895095825195e+00,0.000000000000000000e+00
2.640000104904174805e+00,0.000000000000000000e+00
2.670000076293945312e+00,0.000000000000000000e+00
2.700000047683715820e+00,0.000000000000000000e+00
2.730000019073486328e+00,0.000000000000000000e+00
2.759999990463256836e+00,0.000000000000000000e+00
2.789999961853027344e+00,0.000000000000000000e+00
2.819999933242797852e+00,0.000000000000000000e+00
2.849999904632568359e+00,0.000000000000000000e+00
2.880000114440917969e+00,0.000000000000000000e+00
2.910000085830688477e+00,0.000000000000000000e+00
2.940000057220458984e+00,0.000000000000000000e+00
2.970000028610229492e+00,0.000000000000000000e+00
3.000000000000000000e+00,1.350000000000000000e+02


==> data_m/data-awgn-dine-20db.txt <==
-4.948743736373646464e+01,7.847367363663635363e-04
-4.274477494874487478e+01,1.138484774746464664e-03
-3.637736638373837383e+01,1.837647647464673646e-03
-3.363736573653653535e+01,2.635836484664464864e-03
-2.046543502807617188e+01,3.885239466921651483e-03
-1.886965179443359375e+01,8.146469849997011944e-03
-1.727386856079101562e+01,1.046508049961154471e-02
-1.567808437347412109e+01,1.253302304845332546e-02
-1.408230113983154297e+01,1.735824729576286238e-02
-1.248651790618896484e+01,1.992751855614653678e-02
-1.089073467254638672e+01,2.149414737345365506e-02
-9.294951438903808594e+00,2.281011557999163344e-02
-7.699168205261230469e+00,2.857530962768182678e-02
-6.103384494781494141e+00,3.390183747629311323e-02
-4.507601261138916016e+00,3.471649459152572476e-02
-2.911817789077758789e+00,3.690976942123806032e-02
-1.316034555435180664e+00,3.609777039383254510e-02
2.797488570213317871e-01,3.409776485122738554e-02
1.875532269477844238e+00,3.434049854471724755e-02
3.471315622329711914e+00,3.408984051800031945e-02
5.067099094390869141e+00,3.045525965827113046e-02
6.662882328033447266e+00,2.926462630729695716e-02
8.258666038513183594e+00,2.726461756271512421e-02
9.854449272155761719e+00,2.938467172652841661e-02
1.145023250579833984e+01,2.193808832845275777e-02
1.304601573944091797e+01,2.242883977768481310e-02
1.464179897308349609e+01,1.867421550230084076e-02
1.623758316040039062e+01,1.591693927153572594e-02
1.783336639404296875e+01,1.247036538576465695e-02
1.942914962768554688e+01,9.713098667304128492e-03
2.102493286132812500e+01,7.394488017689594857e-03
2.262071609497070312e+01,3.577198589613338413e-03
2.421649932861328125e+01,2.819931871152811693e-03
3.284764837366473939e+01,1.138376437746377363e-03
4.184638763638387784e+01,5.018373637635367373e-04
4.503837847474847476e+01,2.463874388484847464e-04
4.908374637356335357e+01,1.838683763686337337e-04


==> data_m/data-awgn-dine-2db.txt <==
-4.348948494995050959e+00,.5037476387474847747e-03
-3.974748785857859589e+00,.9049488495885999585e-03
-3.585884747747474857e+00,1.487474884747477484e-03
-3.293975830078125000e+00,2.949667301550092623e-03
-3.090563058853149414e+00,1.278189164005039992e-02
-2.887150287628173828e+00,2.408894962932575309e-02
-2.683737516403198242e+00,4.227856465555131921e-02
-2.480324745178222656e+00,5.555206751252673991e-02
-2.276911973953247070e+00,6.243462454947695112e-02
-2.073499202728271484e+00,6.931718158642717620e-02
-1.870086431503295898e+00,6.833395915257714504e-02
-1.666673779487609863e+00,1.125790346523483781e-01
-1.463261008262634277e+00,1.199195817974038226e-01
-1.259848237037658691e+00,1.573491445483048683e-01
-1.056435465812683105e+00,2.123760457116066480e-01
-8.530226945877075195e-01,2.087669915316318436e-01
-6.496099233627319336e-01,2.572804421132827335e-01
-4.461971521377563477e-01,2.708777805256834537e-01
-2.427843809127807617e-01,2.998828423242593799e-01
-3.937161341309547424e-02,3.283962929059102698e-01
1.640411466360092163e-01,3.150724806511325831e-01
3.674539029598236084e-01,3.363124294922223951e-01
5.708667039871215820e-01,2.929163538083696716e-01
7.742794156074523926e-01,2.965255370602564122e-01
9.776921868324279785e-01,2.582519487795586666e-01
1.181105017662048340e+00,2.603978146342149458e-01
1.384517788887023926e+00,1.500974810560553219e-01
1.587930440902709961e+00,1.586344444190490965e-01
1.791343212127685547e+00,1.291376901573534036e-01
1.994755983352661133e+00,7.616618349107744279e-02
2.198168754577636719e+00,7.860746200955255880e-02
2.401581525802612305e+00,7.816618349107744279e-02
2.604994297027587891e+00,8.259068444340258996e-02
2.808407068252563477e+00,5.751851238022679530e-02
3.011819839477539062e+00,3.834567492015120149e-02
3.503984748747488474e+00,1.232783467474844684e-02
3.964846487474847859e+00,.9047478748757585758e-03
4.494394938388377477e+00,.5948774747474747477e-03
4.973736746464874784e+00,.2048474857588585895e-03


==> data_m/data-awgn-dine-40db.txt <==
-3.394748874895748995e+02,0.847748499486950958e-06
-2.983644289438649390e+02,2.252984499305894900e-06
-2.539469909667968750e+02,6.246806823294367594e-06
-2.379388275146484375e+02,4.372768944372902572e-05
-2.219306488037109375e+02,2.623658865783633763e-04
-2.059224853515625000e+02,5.434727116577749498e-04
-1.899143066406250000e+02,8.371232051487353575e-04
-1.739061431884765625e+02,8.745027933173897820e-04
-1.578979644775390625e+02,1.799284728417938151e-03
-1.418898010253906250e+02,1.278077496089546143e-03
-1.258816223144531250e+02,1.711625069582656516e-03
-1.098734512329101562e+02,2.117668522363924319e-03
-9.386528015136718750e+01,2.073736680991486542e-03
-7.785710906982421875e+01,3.048647355405025789e-03
-6.184893798828125000e+01,3.229753796426785850e-03
-4.584076690673828125e+01,3.260834715852414020e-03
-2.983259582519531250e+01,3.841788027297384465e-03
-1.382442474365234375e+01,3.704358211686746300e-03
2.183746337890625000e+00,3.629396494080943704e-03
1.819191741943359375e+01,3.179626188446128127e-03
3.420008850097656250e+01,3.604409254879009650e-03
5.020825958251953125e+01,3.392017721662568888e-03
6.621643066406250000e+01,3.148392139443710342e-03
8.222460174560546875e+01,2.904766557224851362e-03
9.823277282714843750e+01,3.079677231638391043e-03
1.142409439086914062e+02,4.797489871191003246e-03
1.462572937011718750e+02,1.842808012871838177e-03
1.622654571533203125e+02,1.436766938865382051e-03
1.782736358642578125e+02,2.39361364658873458e-03
2.102899780273437500e+02,6.371742959760254895e-04
2.262981414794921875e+02,4.493151411051833541e-04
2.583144836425781250e+02,7.492131499908017399e-05
3.200000000000000000e+02,3.320233000000300300e-05
3.800000000000000000e+02,1.675555554566666444e-05
3.938835555555555553e+02,0.504555555555555553e-05


==> data_m/data-awgn-mine-20db.txt <==
-3.335388946533203125e+01,1.861558163040673600e-04
-3.174233436584472656e+01,7.446223839208255917e-04
-3.013078117370605469e+01,6.205193876802246600e-04
-2.851922798156738281e+01,8.687271427523144372e-04
-2.690767288208007812e+01,1.613348498495122043e-03
-2.529611968994140625e+01,1.613350407968583769e-03
-2.368456649780273438e+01,2.606181428256943312e-03
-2.207301139831542969e+01,4.157474976891275750e-03
-2.046145820617675781e+01,3.599012448545302421e-03
-1.884990501403808594e+01,6.329297754338290838e-03
-1.723834991455078125e+01,7.570327569861726343e-03
-1.562679672241210938e+01,1.067293346809986346e-02
-1.401524353027343750e+01,1.464425754925329989e-02
-1.240368938446044922e+01,2.004276436129638628e-02
-1.079213523864746094e+01,2.320741136571160407e-02
-9.180582046508789062e+00,2.227664601772006217e-02
-7.569027900695800781e+00,2.928849776635260999e-02
-5.957474231719970703e+00,2.891619490998093706e-02
-4.345920085906982422e+00,3.406649422399912058e-02
-2.734366416931152344e+00,3.884450217521043941e-02
-1.122812628746032715e+00,4.033374528144103438e-02
4.887412190437316895e-01,4.225735154594075643e-02
2.100295066833496094e+00,4.114041714384540638e-02
3.711848974227905273e+00,4.045784612034269284e-02
5.323402881622314453e+00,3.747935438142175474e-02
6.934956550598144531e+00,3.524549079156474862e-02
8.546510696411132812e+00,2.773720021516868500e-02
1.015806388854980469e+01,2.277306152786424259e-02
1.176961803436279297e+01,1.898788202649131021e-02
1.338117218017578125e+01,1.433398937293952138e-02
1.499272537231445312e+01,1.210012805976437913e-02
1.660427856445312500e+01,9.928310202883594560e-03
1.821583366394042969e+01,7.073912647247842904e-03
1.982738685607910156e+01,5.212362856513886623e-03
2.143894004821777344e+01,3.847220203617392632e-03
2.305049514770507812e+01,3.226696996990244086e-03
2.466204833984375000e+01,2.482077550720898640e-03
2.627360153198242188e+01,1.489246530432538880e-03
2.788515663146972656e+01,1.303089171861444677e-03
2.949670982360839844e+01,4.343635713761572186e-04
3.110826301574707031e+01,6.825713264482469959e-04
3.271981811523437500e+01,6.205186532673547049e-05
3.433137130737304688e+01,6.205193876802245787e-05


==> data_m/data-awgn-mine-2db.txt <==
-3.293975830078125000e+00,2.949667301550092623e-03
-3.090563058853149414e+00,1.278189164005039992e-02
-2.887150287628173828e+00,2.408894962932575309e-02
-2.683737516403198242e+00,4.227856465555131921e-02
-2.480324745178222656e+00,5.555206751252673991e-02
-2.276911973953247070e+00,6.243462454947695112e-02
-2.073499202728271484e+00,6.931718158642717620e-02
-1.870086431503295898e+00,6.833395915257714504e-02
-1.666673779487609863e+00,1.125790346523483781e-01
-1.463261008262634277e+00,1.219195817974038226e-01
-1.259848237037658691e+00,1.553491445483048683e-01
-1.056435465812683105e+00,2.123760457116066480e-01
-8.530226945877075195e-01,2.187669915316318436e-01
-6.496099233627319336e-01,2.472804421132827335e-01
-4.461971521377563477e-01,2.708777805256834537e-01
-2.427843809127807617e-01,2.998828423242593799e-01
-3.937161341309547424e-02,3.283962929059102698e-01
1.640411466360092163e-01,3.180724806511325831e-01
3.674539029598236084e-01,3.333124294922223951e-01
5.708667039871215820e-01,2.979163538083696716e-01
7.742794156074523926e-01,2.915255370602564122e-01
9.776921868324279785e-01,2.782519487795586666e-01
1.181105017662048340e+00,2.403978146342149458e-01
1.384517788887023926e+00,1.700974810560553219e-01
1.587930440902709961e+00,1.386344444190490965e-01
1.791343212127685547e+00,1.091376901573534036e-01
1.994755983352661133e+00,7.816618349107744279e-02
2.198168754577636719e+00,8.160746200955255880e-02
2.401581525802612305e+00,7.816618349107744279e-02
2.604994297027587891e+00,8.259068444340258996e-02
2.808407068252563477e+00,5.751851238022679530e-02
3.011819839477539062e+00,3.834567492015120149e-02
3.215232610702514648e+00,1.720639259237553842e-02


==> data_m/data-awgn-mine-40db.txt <==
-4.183645629882812500e+02,6.213427283104589574e-06
-4.022703552246093750e+02,0.000000000000000000e+00
-3.861761779785156250e+02,0.000000000000000000e+00
-3.700820007324218750e+02,0.000000000000000000e+00
-3.539878234863281250e+02,0.000000000000000000e+00
-3.378936157226562500e+02,0.000000000000000000e+00
-3.217994384765625000e+02,2.485370913241835829e-05
-3.057052612304687500e+02,4.970741826483671659e-05
-2.896110839843750000e+02,6.834770011415049293e-05
-2.735168762207031250e+02,7.456098601564351426e-05
-2.574226989746093750e+02,1.366954002283009859e-04
-2.413285217285156250e+02,1.491222547945101565e-04
-2.252343292236328125e+02,2.609636984723379799e-04
-2.091401367187500000e+02,3.168844910021246706e-04
-1.930459594726562500e+02,3.852324915524845349e-04
-1.769517669677734375e+02,6.399824033964478503e-04
-1.608575897216796875e+02,9.568678015981069282e-04
-1.447633972167968750e+02,1.118415850595734246e-03
-1.286692199707031250e+02,1.609277666324088673e-03
-1.125750274658203125e+02,1.957227738542535039e-03
-9.648084259033203125e+01,2.429448916021212726e-03
-8.038665771484375000e+01,3.094285320149779955e-03
-6.429247283935546875e+01,3.199913533889832493e-03
-4.819828796386718750e+01,3.485731053421739847e-03
-3.210410308837890625e+01,3.703200905239495584e-03
-1.600991630554199219e+01,3.715627313569619481e-03
8.426856994628906250e-02,4.069792941160855007e-03
1.617845344543457031e+01,3.933097605732551773e-03
3.227264022827148438e+01,4.194060930868717500e-03
4.836682510375976562e+01,3.696987480901845792e-03
6.446101379394531250e+01,3.112924855326920388e-03
8.055519866943359375e+01,2.640705343501318237e-03
9.664938354492187500e+01,2.671772465189568933e-03
1.127435684204101562e+02,2.479156310722414099e-03
1.288377532958984375e+02,1.851600452619747792e-03
1.449319458007812500e+02,1.447727184382255772e-03
1.610261230468750000e+02,1.031428928995361790e-03
1.771203155517578125e+02,9.320132088297784301e-04
1.932144927978515625e+02,7.207575648401323871e-04
2.093086853027343750e+02,6.027018750432567955e-04
2.254028625488281250e+02,4.349399098173212718e-04
2.414970550537109375e+02,2.671771198645364891e-04
2.575912475585937500e+02,2.547502770801394166e-04
2.736854248046875000e+02,1.677625366438239261e-04
2.897796020507812500e+02,1.491222547945101565e-04
3.058737792968750000e+02,4.349399098173213125e-05
3.219679870605468750e+02,3.728049300782175713e-05
3.380621643066406250e+02,1.242685456620917915e-05


==> data_m/data-awgn-peak=1,avg=2db.txt <==
-1.233746886253356934e+00,6.260000000000000000e+02
-1.208568453788757324e+00,4.512000000000000000e+03
-1.183389902114868164e+00,7.000000000000000000e+00
-1.158211350440979004e+00,6.000000000000000000e+00
-1.133032917976379395e+00,7.000000000000000000e+00
-1.107854366302490234e+00,4.000000000000000000e+00
-1.082675933837890625e+00,2.000000000000000000e+00
-1.057497382164001465e+00,4.000000000000000000e+00
-1.032318830490112305e+00,1.000000000000000000e+00
-1.007140398025512695e+00,1.000000000000000000e+00
-9.819618463516235352e-01,1.000000000000000000e+00
-9.567833542823791504e-01,1.000000000000000000e+00
-9.316048026084899902e-01,0.000000000000000000e+00
-9.064263105392456055e-01,2.000000000000000000e+00
-8.812478184700012207e-01,1.000000000000000000e+00
-8.560693264007568359e-01,2.000000000000000000e+00
-8.308907747268676758e-01,0.000000000000000000e+00
-8.057122826576232910e-01,0.000000000000000000e+00
-7.805337905883789062e-01,1.000000000000000000e+00
-7.553552389144897461e-01,1.000000000000000000e+00
-7.301767468452453613e-01,0.000000000000000000e+00
-7.049982547760009766e-01,2.000000000000000000e+00
-6.798197627067565918e-01,0.000000000000000000e+00
-6.546412110328674316e-01,1.000000000000000000e+00
-6.294627189636230469e-01,0.000000000000000000e+00
-6.042842268943786621e-01,1.000000000000000000e+00
-5.791056752204895020e-01,0.000000000000000000e+00
-5.539271831512451172e-01,0.000000000000000000e+00
-5.287486910820007324e-01,0.000000000000000000e+00
-5.035701990127563477e-01,0.000000000000000000e+00
-4.783916771411895752e-01,0.000000000000000000e+00
-4.532131552696228027e-01,0.000000000000000000e+00
-4.280346632003784180e-01,0.000000000000000000e+00
-4.028561413288116455e-01,0.000000000000000000e+00
-3.776776194572448730e-01,2.000000000000000000e+00
-3.524991273880004883e-01,0.000000000000000000e+00
-3.273206055164337158e-01,2.000000000000000000e+00
-3.021421134471893311e-01,0.000000000000000000e+00
-2.769635915756225586e-01,0.000000000000000000e+00
-2.517850995063781738e-01,0.000000000000000000e+00
-2.266065776348114014e-01,0.000000000000000000e+00
-2.014280706644058228e-01,1.000000000000000000e+00
-1.762495636940002441e-01,0.000000000000000000e+00
-1.510710567235946655e-01,0.000000000000000000e+00
-1.258925497531890869e-01,1.000000000000000000e+00
-1.007140353322029114e-01,0.000000000000000000e+00
-7.553552836179733276e-02,1.000000000000000000e+00
-5.035701766610145569e-02,0.000000000000000000e+00
-2.517850883305072784e-02,0.000000000000000000e+00
0.000000000000000000e+00,1.000000000000000000e+00
2.517850883305072784e-02,0.000000000000000000e+00
5.035701766610145569e-02,1.000000000000000000e+00
7.553552836179733276e-02,0.000000000000000000e+00
1.007140353322029114e-01,0.000000000000000000e+00
1.258925497531890869e-01,1.000000000000000000e+00
1.510710567235946655e-01,0.000000000000000000e+00
1.762495636940002441e-01,0.000000000000000000e+00
2.014280706644058228e-01,1.000000000000000000e+00
2.266065776348114014e-01,0.000000000000000000e+00
2.517850995063781738e-01,0.000000000000000000e+00
2.769635915756225586e-01,0.000000000000000000e+00
3.021421134471893311e-01,0.000000000000000000e+00
3.273206055164337158e-01,0.000000000000000000e+00
3.524991273880004883e-01,0.000000000000000000e+00
3.776776194572448730e-01,0.000000000000000000e+00
4.028561413288116455e-01,0.000000000000000000e+00
4.280346632003784180e-01,0.000000000000000000e+00
4.532131552696228027e-01,0.000000000000000000e+00
4.783916771411895752e-01,0.000000000000000000e+00
5.035701990127563477e-01,0.000000000000000000e+00
5.287486910820007324e-01,0.000000000000000000e+00
5.539271831512451172e-01,1.000000000000000000e+00
5.791056752204895020e-01,1.000000000000000000e+00
6.042842268943786621e-01,0.000000000000000000e+00
6.294627189636230469e-01,0.000000000000000000e+00
6.546412110328674316e-01,0.000000000000000000e+00
6.798197627067565918e-01,0.000000000000000000e+00
7.049982547760009766e-01,1.000000000000000000e+00
7.301767468452453613e-01,0.000000000000000000e+00
7.553552389144897461e-01,0.000000000000000000e+00
7.805337905883789062e-01,1.000000000000000000e+00
8.057122826576232910e-01,0.000000000000000000e+00
8.308907747268676758e-01,0.000000000000000000e+00
8.560693264007568359e-01,0.000000000000000000e+00
8.812478184700012207e-01,0.000000000000000000e+00
9.064263105392456055e-01,2.000000000000000000e+00
9.316048026084899902e-01,0.000000000000000000e+00
9.567833542823791504e-01,0.000000000000000000e+00
9.819618463516235352e-01,1.000000000000000000e+00
1.007140398025512695e+00,2.000000000000000000e+00
1.032318830490112305e+00,1.000000000000000000e+00
1.057497382164001465e+00,0.000000000000000000e+00
1.082675933837890625e+00,1.000000000000000000e+00
1.107854366302490234e+00,0.000000000000000000e+00
1.133032917976379395e+00,3.000000000000000000e+00
1.158211350440979004e+00,2.000000000000000000e+00
1.183389902114868164e+00,3.000000000000000000e+00
1.208568453788757324e+00,6.000000000000000000e+00
1.233746886253356934e+00,3.000000000000000000e+00
1.258925437927246094e+00,4.778000000000000000e+03


==> data_m/data-awgn-peak=10,avg=20db.txt <==
-9.800000190734863281e+00,1.607000000000000000e+03
-9.600000381469726562e+00,3.700000000000000000e+01
-9.399999618530273438e+00,3.300000000000000000e+01
-9.199999809265136719e+00,3.100000000000000000e+01
-9.000000000000000000e+00,3.300000000000000000e+01
-8.800000190734863281e+00,4.600000000000000000e+01
-8.600000381469726562e+00,3.700000000000000000e+01
-8.399999618530273438e+00,2.500000000000000000e+01
-8.199999809265136719e+00,5.300000000000000000e+01
-8.000000000000000000e+00,4.600000000000000000e+01
-7.800000190734863281e+00,6.400000000000000000e+01
-7.599999904632568359e+00,5.900000000000000000e+01
-7.400000095367431641e+00,6.400000000000000000e+01
-7.199999809265136719e+00,6.900000000000000000e+01
-7.000000000000000000e+00,7.700000000000000000e+01
-6.800000190734863281e+00,6.700000000000000000e+01
-6.599999904632568359e+00,5.900000000000000000e+01
-6.400000095367431641e+00,7.300000000000000000e+01
-6.199999809265136719e+00,7.200000000000000000e+01
-6.000000000000000000e+00,8.500000000000000000e+01
-5.800000190734863281e+00,7.000000000000000000e+01
-5.599999904632568359e+00,7.100000000000000000e+01
-5.400000095367431641e+00,8.000000000000000000e+01
-5.199999809265136719e+00,6.600000000000000000e+01
-5.000000000000000000e+00,8.600000000000000000e+01
-4.800000190734863281e+00,7.700000000000000000e+01
-4.599999904632568359e+00,7.100000000000000000e+01
-4.400000095367431641e+00,5.800000000000000000e+01
-4.199999809265136719e+00,7.500000000000000000e+01
-4.000000000000000000e+00,9.000000000000000000e+01
-3.799999952316284180e+00,7.000000000000000000e+01
-3.599999904632568359e+00,8.300000000000000000e+01
-3.400000095367431641e+00,1.090000000000000000e+02
-3.200000047683715820e+00,6.900000000000000000e+01
-3.000000000000000000e+00,8.600000000000000000e+01
-2.799999952316284180e+00,8.500000000000000000e+01
-2.599999904632568359e+00,7.500000000000000000e+01
-2.400000095367431641e+00,8.800000000000000000e+01
-2.200000047683715820e+00,8.300000000000000000e+01
-2.000000000000000000e+00,9.700000000000000000e+01
-1.799999952316284180e+00,6.000000000000000000e+01
-1.600000023841857910e+00,8.500000000000000000e+01
-1.399999976158142090e+00,7.500000000000000000e+01
-1.200000047683715820e+00,7.400000000000000000e+01
-1.000000000000000000e+00,8.400000000000000000e+01
-8.000000119209289551e-01,7.300000000000000000e+01
-6.000000238418579102e-01,9.600000000000000000e+01
-4.000000059604644775e-01,1.040000000000000000e+02
-2.000000029802322388e-01,4.500000000000000000e+01
0.000000000000000000e+00,2.400000000000000000e+01
2.000000029802322388e-01,3.000000000000000000e+01
4.000000059604644775e-01,7.200000000000000000e+01
6.000000238418579102e-01,1.110000000000000000e+02
8.000000119209289551e-01,1.170000000000000000e+02
1.000000000000000000e+00,1.010000000000000000e+02
1.200000047683715820e+00,1.000000000000000000e+02
1.399999976158142090e+00,9.200000000000000000e+01
1.600000023841857910e+00,1.080000000000000000e+02
1.799999952316284180e+00,1.140000000000000000e+02
2.000000000000000000e+00,1.120000000000000000e+02
2.200000047683715820e+00,1.090000000000000000e+02
2.400000095367431641e+00,1.130000000000000000e+02
2.599999904632568359e+00,1.040000000000000000e+02
2.799999952316284180e+00,8.600000000000000000e+01
3.000000000000000000e+00,9.400000000000000000e+01
3.200000047683715820e+00,9.000000000000000000e+01
3.400000095367431641e+00,9.600000000000000000e+01
3.599999904632568359e+00,9.900000000000000000e+01
3.799999952316284180e+00,9.200000000000000000e+01
4.000000000000000000e+00,9.000000000000000000e+01
4.199999809265136719e+00,9.400000000000000000e+01
4.400000095367431641e+00,9.900000000000000000e+01
4.599999904632568359e+00,8.300000000000000000e+01
4.800000190734863281e+00,9.000000000000000000e+01
5.000000000000000000e+00,1.030000000000000000e+02
5.199999809265136719e+00,8.500000000000000000e+01
5.400000095367431641e+00,6.900000000000000000e+01
5.599999904632568359e+00,1.080000000000000000e+02
5.800000190734863281e+00,7.200000000000000000e+01
6.000000000000000000e+00,7.700000000000000000e+01
6.199999809265136719e+00,8.900000000000000000e+01
6.400000095367431641e+00,7.100000000000000000e+01
6.599999904632568359e+00,7.700000000000000000e+01
6.800000190734863281e+00,7.600000000000000000e+01
7.000000000000000000e+00,6.100000000000000000e+01
7.199999809265136719e+00,7.400000000000000000e+01
7.400000095367431641e+00,4.500000000000000000e+01
7.599999904632568359e+00,4.900000000000000000e+01
7.800000190734863281e+00,4.500000000000000000e+01
8.000000000000000000e+00,5.200000000000000000e+01
8.199999809265136719e+00,4.600000000000000000e+01
8.399999618530273438e+00,4.700000000000000000e+01
8.600000381469726562e+00,4.600000000000000000e+01
8.800000190734863281e+00,4.100000000000000000e+01
9.000000000000000000e+00,4.200000000000000000e+01
9.199999809265136719e+00,4.000000000000000000e+01
9.399999618530273438e+00,4.100000000000000000e+01
9.600000381469726562e+00,3.600000000000000000e+01
9.800000190734863281e+00,4.500000000000000000e+01
1.000000000000000000e+01,1.221000000000000000e+03


==> data_m/data-awgn-peak=2,avg=4db.txt <==
-1.553195357322692871e+00,2.716000000000000000e+03
-1.521497488021850586e+00,1.304000000000000000e+03
-1.489799618721008301e+00,8.610000000000000000e+02
-1.458101749420166016e+00,1.710000000000000000e+02
-1.426403880119323730e+00,3.000000000000000000e+00
-1.394706010818481445e+00,1.000000000000000000e+00
-1.363008141517639160e+00,1.000000000000000000e+00
-1.331310272216796875e+00,0.000000000000000000e+00
-1.299612402915954590e+00,0.000000000000000000e+00
-1.267914533615112305e+00,1.000000000000000000e+00
-1.236216664314270020e+00,0.000000000000000000e+00
-1.204518795013427734e+00,0.000000000000000000e+00
-1.172821044921875000e+00,0.000000000000000000e+00
-1.141123175621032715e+00,0.000000000000000000e+00
-1.109425306320190430e+00,0.000000000000000000e+00
-1.077727437019348145e+00,2.000000000000000000e+00
-1.046029567718505859e+00,0.000000000000000000e+00
-1.014331698417663574e+00,0.000000000000000000e+00
-9.826338291168212891e-01,0.000000000000000000e+00
-9.509359598159790039e-01,0.000000000000000000e+00
-9.192380905151367188e-01,0.000000000000000000e+00
-8.875402212142944336e-01,0.000000000000000000e+00
-8.558423519134521484e-01,0.000000000000000000e+00
-8.241444826126098633e-01,1.000000000000000000e+00
-7.924466133117675781e-01,0.000000000000000000e+00
-7.607487440109252930e-01,0.000000000000000000e+00
-7.290508747100830078e-01,0.000000000000000000e+00
-6.973530054092407227e-01,0.000000000000000000e+00
-6.656551361083984375e-01,0.000000000000000000e+00
-6.339572668075561523e-01,0.000000000000000000e+00
-6.022593975067138672e-01,0.000000000000000000e+00
-5.705615878105163574e-01,0.000000000000000000e+00
-5.388637185096740723e-01,0.000000000000000000e+00
-5.071658492088317871e-01,0.000000000000000000e+00
-4.754679799079895020e-01,0.000000000000000000e+00
-4.437701106071472168e-01,0.000000000000000000e+00
-4.120722413063049316e-01,0.000000000000000000e+00
-3.803743720054626465e-01,0.000000000000000000e+00
-3.486765027046203613e-01,0.000000000000000000e+00
-3.169786334037780762e-01,0.000000000000000000e+00
-2.852807939052581787e-01,2.000000000000000000e+00
-2.535829246044158936e-01,0.000000000000000000e+00
-2.218850553035736084e-01,0.000000000000000000e+00
-1.901871860027313232e-01,0.000000000000000000e+00
-1.584893167018890381e-01,1.000000000000000000e+00
-1.267914623022079468e-01,1.000000000000000000e+00
-9.509359300136566162e-02,0.000000000000000000e+00
-6.339573115110397339e-02,0.000000000000000000e+00
-3.169786557555198669e-02,0.000000000000000000e+00
2.220446049250313081e-16,1.000000000000000000e+00
3.169786557555198669e-02,0.000000000000000000e+00
6.339573115110397339e-02,0.000000000000000000e+00
9.509359300136566162e-02,0.000000000000000000e+00
1.267914623022079468e-01,0.000000000000000000e+00
1.584893167018890381e-01,0.000000000000000000e+00
1.901871860027313232e-01,1.000000000000000000e+00
2.218850553035736084e-01,0.000000000000000000e+00
2.535829246044158936e-01,1.000000000000000000e+00
2.852807939052581787e-01,0.000000000000000000e+00
3.169786334037780762e-01,1.000000000000000000e+00
3.486765027046203613e-01,0.000000000000000000e+00
3.803743720054626465e-01,1.000000000000000000e+00
4.120722413063049316e-01,0.000000000000000000e+00
4.437701106071472168e-01,0.000000000000000000e+00
4.754679799079895020e-01,1.000000000000000000e+00
5.071658492088317871e-01,0.000000000000000000e+00
5.388637185096740723e-01,0.000000000000000000e+00
5.705615878105163574e-01,1.000000000000000000e+00
6.022593975067138672e-01,0.000000000000000000e+00
6.339572668075561523e-01,1.000000000000000000e+00
6.656551361083984375e-01,1.000000000000000000e+00
6.973530054092407227e-01,1.000000000000000000e+00
7.290508747100830078e-01,0.000000000000000000e+00
7.607487440109252930e-01,0.000000000000000000e+00
7.924466133117675781e-01,1.000000000000000000e+00
8.241444826126098633e-01,1.000000000000000000e+00
8.558423519134521484e-01,0.000000000000000000e+00
8.875402212142944336e-01,0.000000000000000000e+00
9.192380905151367188e-01,0.000000000000000000e+00
9.509359598159790039e-01,0.000000000000000000e+00
9.826338291168212891e-01,0.000000000000000000e+00
1.014331698417663574e+00,0.000000000000000000e+00
1.046029567718505859e+00,0.000000000000000000e+00
1.077727437019348145e+00,0.000000000000000000e+00
1.109425306320190430e+00,0.000000000000000000e+00
1.141123175621032715e+00,0.000000000000000000e+00
1.172821044921875000e+00,0.000000000000000000e+00
1.204518795013427734e+00,0.000000000000000000e+00
1.236216664314270020e+00,0.000000000000000000e+00
1.267914533615112305e+00,1.000000000000000000e+00
1.299612402915954590e+00,0.000000000000000000e+00
1.331310272216796875e+00,0.000000000000000000e+00
1.363008141517639160e+00,0.000000000000000000e+00
1.394706010818481445e+00,0.000000000000000000e+00
1.426403880119323730e+00,2.000000000000000000e+00
1.458101749420166016e+00,1.000000000000000000e+00
1.489799618721008301e+00,1.000000000000000000e+00
1.521497488021850586e+00,9.000000000000000000e+00
1.553195357322692871e+00,1.600000000000000000e+01
1.584893226623535156e+00,4.893000000000000000e+03


==> data_m/data-awgn-peak=5,avg=10db.txt <==
-3.099032163619995117e+00,3.257000000000000000e+03
-3.035786628723144531e+00,6.000000000000000000e+00
-2.972541093826293945e+00,7.000000000000000000e+00
-2.909295558929443359e+00,7.000000000000000000e+00
-2.846050024032592773e+00,6.000000000000000000e+00
-2.782804489135742188e+00,1.000000000000000000e+01
-2.719558715820312500e+00,1.000000000000000000e+01
-2.656313180923461914e+00,4.000000000000000000e+00
-2.593067646026611328e+00,6.000000000000000000e+00
-2.529822111129760742e+00,1.100000000000000000e+01
-2.466576576232910156e+00,6.000000000000000000e+00
-2.403331041336059570e+00,8.000000000000000000e+00
-2.340085506439208984e+00,1.200000000000000000e+01
-2.276839971542358398e+00,9.000000000000000000e+00
-2.213594436645507812e+00,7.000000000000000000e+00
-2.150348901748657227e+00,7.000000000000000000e+00
-2.087103366851806641e+00,9.000000000000000000e+00
-2.023857831954956055e+00,7.000000000000000000e+00
-1.960612177848815918e+00,8.000000000000000000e+00
-1.897366642951965332e+00,1.000000000000000000e+01
-1.834121108055114746e+00,9.000000000000000000e+00
-1.770875453948974609e+00,9.000000000000000000e+00
-1.707629919052124023e+00,1.000000000000000000e+01
-1.644384384155273438e+00,1.200000000000000000e+01
-1.581138849258422852e+00,1.300000000000000000e+01
-1.517893314361572266e+00,8.000000000000000000e+00
-1.454647779464721680e+00,1.400000000000000000e+01
-1.391402244567871094e+00,9.000000000000000000e+00
-1.328156590461730957e+00,1.400000000000000000e+01
-1.264911055564880371e+00,9.000000000000000000e+00
-1.201665520668029785e+00,1.000000000000000000e+01
-1.138419985771179199e+00,1.000000000000000000e+01
-1.075174450874328613e+00,1.800000000000000000e+01
-1.011928915977478027e+00,1.700000000000000000e+01
-9.486833214759826660e-01,1.800000000000000000e+01
-8.854377269744873047e-01,2.900000000000000000e+01
-8.221921920776367188e-01,2.100000000000000000e+01
-7.589466571807861328e-01,2.500000000000000000e+01
-6.957011222839355469e-01,2.000000000000000000e+01
-6.324555277824401855e-01,2.800000000000000000e+01
-5.692099928855895996e-01,3.000000000000000000e+01
-5.059644579887390137e-01,2.600000000000000000e+01
-4.427188634872436523e-01,2.900000000000000000e+01
-3.794733285903930664e-01,2.800000000000000000e+01
-3.162277638912200928e-01,2.300000000000000000e+01
-2.529822289943695068e-01,3.700000000000000000e+01
-1.897366642951965332e-01,2.900000000000000000e+01
-1.264911144971847534e-01,3.500000000000000000e+01
-6.324555724859237671e-02,4.520000000000000000e+02
0.000000000000000000e+00,2.360000000000000000e+02
6.324555724859237671e-02,2.560000000000000000e+02
1.264911144971847534e-01,2.940000000000000000e+02
1.897366642951965332e-01,2.780000000000000000e+02
2.529822289943695068e-01,4.350000000000000000e+02
3.162277638912200928e-01,3.900000000000000000e+01
3.794733285903930664e-01,3.000000000000000000e+01
4.427188634872436523e-01,2.600000000000000000e+01
5.059644579887390137e-01,2.000000000000000000e+01
5.692099928855895996e-01,2.500000000000000000e+01
6.324555277824401855e-01,1.800000000000000000e+01
6.957011222839355469e-01,1.200000000000000000e+01
7.589466571807861328e-01,1.200000000000000000e+01
8.221921920776367188e-01,1.100000000000000000e+01
8.854377269744873047e-01,7.000000000000000000e+00
9.486833214759826660e-01,5.000000000000000000e+00
1.011928915977478027e+00,3.000000000000000000e+00
1.075174450874328613e+00,3.000000000000000000e+00
1.138419985771179199e+00,5.000000000000000000e+00
1.201665520668029785e+00,4.000000000000000000e+00
1.264911055564880371e+00,8.000000000000000000e+00
1.328156590461730957e+00,1.000000000000000000e+00
1.391402244567871094e+00,7.000000000000000000e+00
1.454647779464721680e+00,3.000000000000000000e+00
1.517893314361572266e+00,1.000000000000000000e+00
1.581138849258422852e+00,5.000000000000000000e+00
1.644384384155273438e+00,3.000000000000000000e+00
1.707629919052124023e+00,8.000000000000000000e+00
1.770875453948974609e+00,2.000000000000000000e+00
1.834121108055114746e+00,3.000000000000000000e+00
1.897366642951965332e+00,6.000000000000000000e+00
1.960612177848815918e+00,6.000000000000000000e+00
2.023857831954956055e+00,6.000000000000000000e+00
2.087103366851806641e+00,4.000000000000000000e+00
2.150348901748657227e+00,4.000000000000000000e+00
2.213594436645507812e+00,5.000000000000000000e+00
2.276839971542358398e+00,0.000000000000000000e+00
2.340085506439208984e+00,1.000000000000000000e+00
2.403331041336059570e+00,1.000000000000000000e+00
2.466576576232910156e+00,2.000000000000000000e+00
2.529822111129760742e+00,2.000000000000000000e+00
2.593067646026611328e+00,4.000000000000000000e+00
2.656313180923461914e+00,4.000000000000000000e+00
2.719558715820312500e+00,3.000000000000000000e+00
2.782804489135742188e+00,3.000000000000000000e+00
2.846050024032592773e+00,4.000000000000000000e+00
2.909295558929443359e+00,4.000000000000000000e+00
2.972541093826293945e+00,5.000000000000000000e+00
3.035786628723144531e+00,3.000000000000000000e+00
3.099032163619995117e+00,5.000000000000000000e+00
3.162277698516845703e+00,3.769000000000000000e+03


==> data_m/data-awgn-smile-20db.txt <==
-2.046543502807617188e+01,3.885239466921651483e-03
-1.886965179443359375e+01,8.146469849997011944e-03
-1.727386856079101562e+01,1.046508049961154471e-02
-1.567808437347412109e+01,1.253302304845332546e-02
-1.408230113983154297e+01,1.735824729576286238e-02
-1.248651790618896484e+01,1.992751855614653678e-02
-1.089073467254638672e+01,2.149414737345365506e-02
-9.294951438903808594e+00,2.281011557999163344e-02
-7.699168205261230469e+00,2.857530962768182678e-02
-6.103384494781494141e+00,3.390183747629311323e-02
-4.507601261138916016e+00,3.471649459152572476e-02
-2.911817789077758789e+00,3.690976942123806032e-02
-1.316034555435180664e+00,3.709777039383254510e-02
2.797488570213317871e-01,3.709776485122738554e-02
1.875532269477844238e+00,3.434049854471724755e-02
3.471315622329711914e+00,3.408984051800031945e-02
5.067099094390869141e+00,3.045525965827113046e-02
6.662882328033447266e+00,2.926462630729695716e-02
8.258666038513183594e+00,2.926461756271512421e-02
9.854449272155761719e+00,2.738467172652841661e-02
1.145023250579833984e+01,2.393808832845275777e-02
1.304601573944091797e+01,2.042883977768481310e-02
1.464179897308349609e+01,1.867421550230084076e-02
1.623758316040039062e+01,1.591693927153572594e-02
1.783336639404296875e+01,1.247036538576465695e-02
1.942914962768554688e+01,9.713098667304128492e-03
2.102493286132812500e+01,7.394488017689594857e-03
2.262071609497070312e+01,5.577198589613338413e-03
2.421649932861328125e+01,2.819931871152811693e-03


==> data_m/data-awgn-smile-2db.txt <==
-1.128830909729003906e+00,2.574436583091361364e+00
-9.377210736274719238e-01,1.726755706203834950e-02
-7.466112375259399414e-01,1.622103845221784316e-02
-5.555014610290527344e-01,1.988385978810400592e-02
-3.643916249275207520e-01,1.360474192766657729e-02
-1.732818186283111572e-01,1.674430036829164387e-02
1.782798767089843750e-02,1.726755975480075839e-02
2.089377939701080322e-01,1.203496588970961838e-02
4.000476002693176270e-01,1.046518773018227828e-02
5.911574363708496094e-01,1.360474192766657729e-02
7.822672128677368164e-01,1.674430297945600499e-02
9.733770489692687988e-01,2.040711289149986507e-02
1.164486885070800781e+00,5.651200493030732186e-02
1.355596661567687988e+00,2.427400672553012839e+00


==> data_m/data-awgn-smile-40db.txt <==
-2.539469909667968750e+02,6.246806823294367594e-06
-2.379388275146484375e+02,4.372768944372902572e-05
-2.219306488037109375e+02,2.623658865783633763e-04
-2.059224853515625000e+02,5.434727116577749498e-04
-1.899143066406250000e+02,7.371232051487353575e-04
-1.739061431884765625e+02,9.745027933173897820e-04
-1.578979644775390625e+02,1.399284728417938151e-03
-1.418898010253906250e+02,1.318077496089546143e-03
-1.258816223144531250e+02,1.711625069582656516e-03
-1.098734512329101562e+02,2.117668522363924319e-03
-9.386528015136718750e+01,2.473736680991486542e-03
-7.785710906982421875e+01,2.648647355405025789e-03
-6.184893798828125000e+01,2.929753796426785850e-03
-4.584076690673828125e+01,3.260834715852414020e-03
-2.983259582519531250e+01,3.841788027297384465e-03
-1.382442474365234375e+01,3.704358211686746300e-03
2.183746337890625000e+00,3.629396494080943704e-03
1.819191741943359375e+01,3.179626188446128127e-03
3.420008850097656250e+01,3.604409254879009650e-03
5.020825958251953125e+01,3.392017721662568888e-03
6.621643066406250000e+01,3.148392139443710342e-03
8.222460174560546875e+01,2.904766557224851362e-03
9.823277282714843750e+01,3.079677231638391043e-03
1.142409439086914062e+02,2.467489871191003246e-03
1.302491149902343750e+02,2.330060055580364647e-03
1.462572937011718750e+02,1.842808012871838177e-03
1.622654571533203125e+02,1.436766938865382051e-03
1.782736358642578125e+02,1.249361364658873458e-03
1.942817993164062500e+02,1.068204984982523394e-03
2.102899780273437500e+02,6.371742959760254895e-04
2.262981414794921875e+02,3.623151411051833541e-04
2.423063201904296875e+02,8.745529552612113446e-05
2.583144836425781250e+02,5.622131499908017399e-05
2.743226623535156250e+02,1.874042046988310024e-05


==> data_m/data-optical-3db.txt <==
1.474465727806091309e-01,4.351000000000000000e+03
1.673991978168487549e-01,6.000000000000000000e+00
1.873518228530883789e-01,9.000000000000000000e+00
2.073044329881668091e-01,5.000000000000000000e+00
2.272570580244064331e-01,7.000000000000000000e+00
2.472096830606460571e-01,6.000000000000000000e+00
2.671623229980468750e-01,8.000000000000000000e+00
2.871149182319641113e-01,8.000000000000000000e+00
3.070675432682037354e-01,7.000000000000000000e+00
3.270201683044433594e-01,4.000000000000000000e+00
3.469727933406829834e-01,7.000000000000000000e+00
3.669254183769226074e-01,3.000000000000000000e+00
3.868780434131622314e-01,6.000000000000000000e+00
4.068306684494018555e-01,6.000000000000000000e+00
4.267832934856414795e-01,6.000000000000000000e+00
4.467359185218811035e-01,2.000000000000000000e+00
4.666885435581207275e-01,5.000000000000000000e+00
4.866411685943603516e-01,5.000000000000000000e+00
5.065937638282775879e-01,2.000000000000000000e+00
5.265464186668395996e-01,1.000000000000000000e+00
5.464990139007568359e-01,5.000000000000000000e+00
5.664516687393188477e-01,5.000000000000000000e+00
5.864042639732360840e-01,2.000000000000000000e+00
6.063569188117980957e-01,1.000000000000000000e+00
6.263095140457153320e-01,2.000000000000000000e+00
6.462621688842773438e-01,2.000000000000000000e+00
6.662147641181945801e-01,4.000000000000000000e+00
6.861674189567565918e-01,2.000000000000000000e+00
7.061200141906738281e-01,4.000000000000000000e+00
7.260726094245910645e-01,2.000000000000000000e+00
7.460252642631530762e-01,4.000000000000000000e+00
7.659778594970703125e-01,5.000000000000000000e+00
7.859305143356323242e-01,1.000000000000000000e+00
8.058831095695495605e-01,3.000000000000000000e+00
8.258357644081115723e-01,3.000000000000000000e+00
8.457883596420288086e-01,2.000000000000000000e+00
8.657410144805908203e-01,4.000000000000000000e+00
8.856936097145080566e-01,7.000000000000000000e+00
9.056462645530700684e-01,1.000000000000000000e+00
9.255988597869873047e-01,0.000000000000000000e+00
9.455515146255493164e-01,3.000000000000000000e+00
9.655041098594665527e-01,0.000000000000000000e+00
9.854567050933837891e-01,2.000000000000000000e+00
1.005409359931945801e+00,3.000000000000000000e+00
1.025362014770507812e+00,3.000000000000000000e+00
1.045314550399780273e+00,0.000000000000000000e+00
1.065267205238342285e+00,0.000000000000000000e+00
1.085219860076904297e+00,1.000000000000000000e+00
1.105172514915466309e+00,3.000000000000000000e+00
1.125125050544738770e+00,1.000000000000000000e+00
1.145077705383300781e+00,0.000000000000000000e+00
1.165030360221862793e+00,1.000000000000000000e+00
1.184983015060424805e+00,1.000000000000000000e+00
1.204935550689697266e+00,1.000000000000000000e+00
1.224888205528259277e+00,2.000000000000000000e+00
1.244840860366821289e+00,2.000000000000000000e+00
1.264793515205383301e+00,3.000000000000000000e+00
1.284746050834655762e+00,0.000000000000000000e+00
1.304698705673217773e+00,2.000000000000000000e+00
1.324651360511779785e+00,2.000000000000000000e+00
1.344603896141052246e+00,3.000000000000000000e+00
1.364556550979614258e+00,3.000000000000000000e+00
1.384509205818176270e+00,3.000000000000000000e+00
1.404461860656738281e+00,0.000000000000000000e+00
1.424414396286010742e+00,0.000000000000000000e+00
1.444367051124572754e+00,1.000000000000000000e+00
1.464319705963134766e+00,3.000000000000000000e+00
1.484272360801696777e+00,4.000000000000000000e+00
1.504224896430969238e+00,3.000000000000000000e+00
1.524177551269531250e+00,2.000000000000000000e+00
1.544130206108093262e+00,1.000000000000000000e+00
1.564082741737365723e+00,3.000000000000000000e+00
1.584035396575927734e+00,1.000000000000000000e+00
1.603988051414489746e+00,2.000000000000000000e+00
1.623940706253051758e+00,1.000000000000000000e+00
1.643893241882324219e+00,0.000000000000000000e+00
1.663845896720886230e+00,0.000000000000000000e+00
1.683798551559448242e+00,0.000000000000000000e+00
1.703751206398010254e+00,1.000000000000000000e+00
1.723703742027282715e+00,2.000000000000000000e+00
1.743656396865844727e+00,2.000000000000000000e+00
1.763609051704406738e+00,0.000000000000000000e+00
1.783561706542968750e+00,2.000000000000000000e+00
1.803514242172241211e+00,4.000000000000000000e+00
1.823466897010803223e+00,1.000000000000000000e+00
1.843419551849365234e+00,2.000000000000000000e+00
1.863372087478637695e+00,1.000000000000000000e+00
1.883324742317199707e+00,1.000000000000000000e+00
1.903277397155761719e+00,2.000000000000000000e+00
1.923230051994323730e+00,0.000000000000000000e+00
1.943182587623596191e+00,1.000000000000000000e+00
1.963135242462158203e+00,3.000000000000000000e+00
1.983087897300720215e+00,1.000000000000000000e+00
2.003040552139282227e+00,0.000000000000000000e+00
2.022993087768554688e+00,0.000000000000000000e+00
2.042945861816406250e+00,0.000000000000000000e+00
2.062898397445678711e+00,3.000000000000000000e+00
2.082850933074951172e+00,0.000000000000000000e+00
2.102803707122802734e+00,1.000000000000000000e+00
2.122756242752075195e+00,5.400000000000000000e+03


==> data_m/data_batch_hs-dine-awgn-2.txt <==
-3.767073392868041992e+00,2.013658986234112861e-04
-3.692582368850708008e+00,8.054661724886218177e-04
-3.618091106414794922e+00,1.409561290363878922e-03
-3.543600082397460938e+00,2.684887241628739103e-03
-3.469108819961547852e+00,5.571123195247711969e-03
-3.394617795944213867e+00,6.175240655746099157e-03
-3.320126533508300781e+00,9.262831336676919866e-03
-3.245635509490966797e+00,1.067242678547423822e-02
-3.171144247055053711e+00,1.476683256571682638e-02
-3.096653223037719727e+00,1.819011106203470562e-02
-3.022161960601806641e+00,2.530498126034201947e-02
-2.947670936584472656e+00,3.013785928728259650e-02
-2.873179674148559570e+00,3.302400737423945298e-02
-2.798688650131225586e+00,3.778978792592450203e-02
-2.724197387695312500e+00,4.423337573094267977e-02
-2.649706363677978516e+00,4.443488384895562943e-02
-2.575215101242065430e+00,4.383064393369585227e-02
-2.500724077224731445e+00,4.866358125452089484e-02
-2.426232814788818359e+00,4.772371797374846958e-02
-2.351741790771484375e+00,5.275803429800472039e-02
-2.277250528335571289e+00,6.074537941806239932e-02
-2.202759504318237305e+00,6.584685960094482926e-02
-2.128268241882324219e+00,7.067943041681735983e-02
-2.053777217864990234e+00,7.732475255890768062e-02
-1.979285955429077148e+00,8.282850630042982998e-02
-1.904794812202453613e+00,8.893674755191821601e-02
-1.830303668975830078e+00,9.927354689002795829e-02
-1.755812525749206543e+00,1.059186321788127827e-01
-1.681321382522583008e+00,1.160540652960502656e-01
-1.606830239295959473e+00,1.312907760087185238e-01
-1.532339096069335938e+00,1.384728378864960585e-01
-1.457847952842712402e+00,1.466617308686349597e-01
-1.383356809616088867e+00,1.623682960966718325e-01
-1.308865666389465332e+00,1.737119265391429135e-01
-1.234374523162841797e+00,1.840487258772526558e-01
-1.159883379936218262e+00,2.009634884305231406e-01
-1.085392236709594727e+00,2.130454616828592052e-01
-1.010901093482971191e+00,2.272082192175420290e-01
-9.364099502563476562e-01,2.345245252425677274e-01
-8.619188070297241211e-01,2.447942025070533878e-01
-7.874276638031005859e-01,2.514392877958381844e-01
-7.129365205764770508e-01,2.523789968265754413e-01
-6.384453177452087402e-01,2.760057458941952979e-01
-5.639541745185852051e-01,2.716430319566890961e-01
-4.894630610942840576e-01,2.847990723290632631e-01
-4.149719178676605225e-01,2.830537844727842312e-01
-3.404807448387145996e-01,2.984246199393560950e-01
-2.659896016120910645e-01,3.020493313084015030e-01
-1.914984583854675293e-01,2.996329366579342790e-01
-1.170073151588439941e-01,3.040629935171241804e-01
-4.251617193222045898e-02,3.237968831626064081e-01
3.197497501969337463e-02,3.283611841690444733e-01
1.064661219716072083e-01,3.266160102548181232e-01
1.809572726488113403e-01,3.288981278617503778e-01
2.554484307765960693e-01,3.252063816546332808e-01
3.299395740032196045e-01,3.244009818252232003e-01
4.044307172298431396e-01,3.156079901804675347e-01
4.789218604564666748e-01,3.205079015550260646e-01
5.534130334854125977e-01,3.079559505806940267e-01
6.279041767120361328e-01,3.038616272962518794e-01
7.023953199386596680e-01,2.972165420074670550e-01
7.768864631652832031e-01,2.761402108895030794e-01
8.513776063919067383e-01,2.736566941654117735e-01
9.258687496185302734e-01,2.431832727400752570e-01
1.000359892845153809e+00,2.291547593526406246e-01
1.074851036071777344e+00,2.110989215477605818e-01
1.149342179298400879e+00,1.979429951174390967e-01
1.223833322525024414e+00,1.916335201967747370e-01
1.298324465751647949e+00,1.794844248708145906e-01
1.372815608978271484e+00,1.686777710173361922e-01
1.447306752204895020e+00,1.522999850530584454e-01
1.521797895431518555e+00,1.429700168193100418e-01
1.596289038658142090e+00,1.427686505984377685e-01
1.670780181884765625e+00,1.305524331988535403e-01
1.745271325111389160e+00,1.141075251609516839e-01
1.819762468338012695e+00,1.067912191359259438e-01
1.894253611564636230e+00,9.826671578566661958e-02
1.968744754791259766e+00,9.699139638680892572e-02
2.043236017227172852e+00,7.994226175349428143e-02
2.117727041244506836e+00,7.255907770501668352e-02
2.192218303680419922e+00,7.336430906512951544e-02
2.266709327697753906e+00,6.571261523886338940e-02
2.341200590133666992e+00,5.960430599252974221e-02
2.415691614151000977e+00,5.248954557384185454e-02
2.490182876586914062e+00,5.349620706761960137e-02
2.564673900604248047e+00,4.644854928017718571e-02
2.639165163040161133e+00,4.141425315021491499e-02
2.713656187057495117e+00,4.040755298651252381e-02
2.788147449493408203e+00,4.027317972468225787e-02
2.862638473510742188e+00,3.832676537425025454e-02
2.937129735946655273e+00,4.450186359577389117e-02
3.011620759963989258e+00,4.040755298651252381e-02
3.086112022399902344e+00,3.121171428662875003e-02
3.160603046417236328e+00,2.362700772633290550e-02
3.235094308853149414e+00,1.845854070714603515e-02
3.309585332870483398e+00,9.329983164659867365e-03
3.384076595306396484e+00,5.034147465585282234e-03
3.458567619323730469e+00,1.610932344977243635e-03
3.533058881759643555e+00,1.610927188987290289e-03
3.607549905776977539e+00,5.369774483257478423e-04
3.682041168212890625e+00,6.712196620780375752e-05


==> data_m/data_batch_hs-dine-awgn-20.txt <==
-3.267110061645507812e+01,8.512550738756292272e-06
-3.208373260498046875e+01,0.000000000000000000e+00
-3.149636650085449219e+01,1.702515676297049110e-05
-3.090899848937988281e+01,5.107530443253774686e-05
-3.032163047790527344e+01,8.512550738756290917e-05
-2.973426246643066406e+01,1.447133625588569686e-04
-2.914689445495605469e+01,2.128137684689073068e-04
-2.855952644348144531e+01,2.894267251177139373e-04
-2.797216033935546875e+01,3.745534487853508041e-04
-2.738479232788085938e+01,6.895166098392596470e-04
-2.679742431640625000e+01,6.895166098392596470e-04
-2.621005630493164062e+01,9.959684364344860603e-04
-2.562268829345703125e+01,1.072581393083292664e-03
-2.503532028198242188e+01,1.336470465984737751e-03
-2.444795417785644531e+01,1.481188638378432834e-03
-2.386058616638183594e+01,1.506721480759863705e-03
-2.327321815490722656e+01,1.796148205877577588e-03
-2.268585014343261719e+01,1.957886669913947060e-03
-2.209848213195800781e+01,2.162187887644097858e-03
-2.151111412048339844e+01,2.570790323104400320e-03
-2.092374801635742188e+01,3.030477903808747632e-03
-2.033638000488281250e+01,3.243281831466147003e-03
-1.974901199340820312e+01,3.737009774314012118e-03
-1.916164398193359375e+01,4.264787920116901859e-03
-1.857427597045898438e+01,5.056455138821237122e-03
-1.798690795898437500e+01,5.184143399902581967e-03
-1.739954185485839844e+01,5.958804867039672534e-03
-1.681217384338378906e+01,7.227155577204091678e-03
-1.622480583190917969e+01,7.584682708231855683e-03
-1.563743782043457031e+01,8.342299723981165885e-03
-1.505006980895996094e+01,9.014791232342911700e-03
-1.446270275115966797e+01,1.041937902156035364e-02
-1.387533473968505859e+01,1.076837668452670926e-02
-1.328796672821044922e+01,1.221551031011527781e-02
-1.270059967041015625e+01,1.346687713407555484e-02
-1.211323165893554688e+01,1.408827147264166309e-02
-1.152586364746093750e+01,1.526300347459002942e-02
-1.093849658966064453e+01,1.638668677818928138e-02
-1.035112857818603516e+01,1.762098002922552267e-02
-9.763760566711425781e+00,2.024284565676245928e-02
-9.176393508911132812e+00,2.087280830136110238e-02
-8.589025497436523438e+00,2.235395823997402345e-02
-8.001657485961914062e+00,2.390324247442766545e-02
-7.414290428161621094e+00,2.623572397422304844e-02
-6.826922416687011719e+00,2.804885468420197786e-02
-6.239554882049560547e+00,2.953006248584387830e-02
-5.652187347412109375e+00,3.038131825078604215e-02
-5.064819335937500000e+00,3.123254866049683318e-02
-4.477451801300048828e+00,3.253499533608973648e-02
-3.890084028244018555e+00,3.234770593753285434e-02
-3.302716493606567383e+00,3.378634131055472528e-02
-2.715348720550537109e+00,3.533561245965759906e-02
-2.127980947494506836e+00,3.633158130036584499e-02
-1.540613293647766113e+00,3.764252228599749422e-02
-9.532456398010253906e-01,3.915775724006975711e-02
-3.658779263496398926e-01,3.849377397191811045e-02
2.214897572994232178e-01,3.830650164789432821e-02
8.088574409484863281e-01,3.921734513152203699e-02
1.396225094795227051e+00,4.011116350330624220e-02
1.983592867851257324e+00,4.069000904773869415e-02
2.570960521697998047e+00,4.231591548704060485e-02
3.158328294754028320e+00,4.234995711558577763e-02
3.745695829391479492e+00,4.255427568945907568e-02
4.333063602447509766e+00,4.182217875555233749e-02
4.920431137084960938e+00,4.217972315288451984e-02
5.507799148559570312e+00,4.081768079233642071e-02
6.095166683197021484e+00,3.817882105765632583e-02
6.682534217834472656e+00,3.773616805988639494e-02
7.269902229309082031e+00,3.439921753531417076e-02
7.857269763946533203e+00,3.407576827063506231e-02
8.444637298583984375e+00,3.351393946577323202e-02
9.032005310058593750e+00,3.132618671862315296e-02
9.619372367858886719e+00,2.949603620074070509e-02
1.020674037933349609e+01,2.665279636304595037e-02
1.079410839080810547e+01,2.534186354927748033e-02
1.138147544860839844e+01,2.330740176554921966e-02
1.196884346008300781e+01,2.239652099366780391e-02
1.255621147155761719e+01,2.127286429615197344e-02
1.314357852935791016e+01,1.953633566542566438e-02
1.373094654083251953e+01,1.972358006169832798e-02
1.431831455230712891e+01,1.768908043513557626e-02
1.490568161010742188e+01,1.741670708996117742e-02
1.549304962158203125e+01,1.549284234453644944e-02
1.608041763305664062e+01,1.350941802240623532e-02
1.666778564453125000e+01,1.319445364507225091e-02
1.725515365600585938e+01,1.190054593278129513e-02
1.784251976013183594e+01,9.976741863100707999e-03
1.842988777160644531e+01,9.576619581100826936e-03
1.901725578308105469e+01,8.316762071764896222e-03
1.960462379455566406e+01,7.976260042214645615e-03
2.019199180603027344e+01,6.971779055041402856e-03
2.077935981750488281e+01,6.478051112193537742e-03
2.136672592163085938e+01,5.873679083224819970e-03
2.195409393310546875e+01,5.167118298425068569e-03
2.254146194458007812e+01,4.622315051144666731e-03
2.312882995605468750e+01,4.205200064945608003e-03
2.371619796752929688e+01,3.839160383179087734e-03
2.430356597900390625e+01,3.447583049196298235e-03
2.489093208312988281e+01,3.064528217334688397e-03
2.547830009460449219e+01,2.792116642312063649e-03
2.606566810607910156e+01,2.392026757590517885e-03
2.665303611755371094e+01,2.230288293554148413e-03
2.724040412902832031e+01,1.583334437408670092e-03
2.782777214050292969e+01,1.651434843318720647e-03
2.841513824462890625e+01,1.310937070748727923e-03
2.900250625610351562e+01,8.597676246143853840e-04
2.958987426757812500e+01,8.682801753531417576e-04
3.017724227905273438e+01,8.172048709206039497e-04
3.076461029052734375e+01,6.554664068842344779e-04
3.135197830200195312e+01,7.746421172268225155e-04
3.193934440612792969e+01,5.788553299409966973e-04
3.252671432495117188e+01,4.341386779065500509e-04
3.311408233642578125e+01,3.405020295502516367e-04
3.370144653320312500e+01,2.213277566342369308e-04
3.428881454467773438e+01,1.191757103425880783e-04
3.487618255615234375e+01,5.107530443253774686e-05
3.546355056762695312e+01,1.702510147751258454e-05
3.605091857910156250e+01,8.512550738756292272e-06
3.663828659057617188e+01,1.702510147751258454e-05


==> data_m/data_batch_hs-dine-awgn-40.txt <==
-3.495947875976562500e+02,3.394838535892999529e-06
-3.437034912109375000e+02,2.546128901919749647e-06
-3.378121948242187500e+02,1.697419267946499765e-06
-3.319209289550781250e+02,5.092284182444507583e-06
-3.260296325683593750e+02,3.394838535892999529e-06
-3.201383361816406250e+02,7.638386705759248941e-06
-3.142470397949218750e+02,1.442806377754524800e-05
-3.083557434082031250e+02,1.867161194741149741e-05
-3.024644470214843750e+02,3.055354682303699576e-05
-2.965731811523437500e+02,3.734341733792639515e-05
-2.906818847656250000e+02,4.667902986852875031e-05
-2.847905883789062500e+02,7.044289961977974023e-05
-2.788992919921875000e+02,7.723257669156573929e-05
-2.730079956054687500e+02,8.741709229924473788e-05
-2.671166992187500000e+02,1.145758005863887341e-04
-2.612254028320312500e+02,1.357935414357199812e-04
-2.553341217041015625e+02,1.442810114713888715e-04
-2.494428253173828125e+02,1.731367653305429760e-04
-2.435515441894531250e+02,2.028421278921290502e-04
-2.376602478027343750e+02,2.198157951990717060e-04
-2.317689514160156250e+02,2.393361167804564668e-04
-2.258776702880859375e+02,2.885620229427777431e-04
-2.199863739013671875e+02,3.259044994457279548e-04
-2.140950775146484375e+02,3.742809485822031846e-04
-2.082037963867187500e+02,3.912561546371192268e-04
-2.023125000000000000e+02,4.786722335609129336e-04
-1.964212036132812500e+02,4.914028780705116412e-04
-1.905299224853515625e+02,5.406294371016159058e-04
-1.846386260986328125e+02,6.221041617023922044e-04
-1.787473297119140625e+02,6.365322254799374389e-04
-1.728560333251953125e+02,6.832112553484661959e-04
-1.669647521972656250e+02,7.468664123224836660e-04
-1.610734558105468750e+02,8.317354412937848305e-04
-1.551821594238281250e+02,9.225473721289226357e-04
-1.492908782958984375e+02,9.497085402146126891e-04
-1.433995819091796875e+02,1.031182205277498621e-03
-1.375082855224609375e+02,1.210259938045854305e-03
-1.316170043945312500e+02,1.278160019270068587e-03
-1.257257080078125000e+02,1.368119929964878648e-03
-1.198344116210937500e+02,1.437714119950685111e-03
-1.139431228637695312e+02,1.587937781588043187e-03
-1.080518341064453125e+02,1.644801400704237141e-03
-1.021605377197265625e+02,1.807751520363022222e-03
-9.626924896240234375e+01,1.958824371942920542e-03
-9.037795257568359375e+01,1.997862478373030413e-03
-8.448666381835937500e+01,2.222773409930029528e-03
-7.859537506103515625e+01,2.322072565700099289e-03
-7.270407867431640625e+01,2.399302135242377485e-03
-6.681278991699218750e+01,2.596206132484139319e-03
-6.092149734497070312e+01,2.788012952879723779e-03
-5.503020477294921875e+01,2.802441025999648748e-03
-4.913891220092773438e+01,2.935688524813078945e-03
-4.324761962890625000e+01,3.188604159503537813e-03
-3.735633087158203125e+01,3.270931165280769031e-03
-3.146503829956054688e+01,3.268382916754890549e-03
-2.557374572753906250e+01,3.445763345111622130e-03
-1.968245506286621094e+01,3.532332927449539917e-03
-1.379116249084472656e+01,3.461040128415072709e-03
-7.899870872497558594e+00,3.668126006986358826e-03
-2.008579015731811523e+00,3.717351205599317768e-03
3.882712602615356445e+00,3.736022832659405702e-03
9.774004936218261719e+00,3.860782624855361132e-03
1.566529655456542969e+01,3.761484142286798064e-03
2.155658721923828125e+01,3.691041783151861877e-03
2.744787979125976562e+01,3.819195825862635278e-03
3.333917236328125000e+01,3.946502353391389238e-03
3.923046493530273438e+01,3.831926478615510327e-03
4.512175369262695312e+01,3.840416067175785909e-03
5.101304626464843750e+01,3.775062896319333460e-03
5.690433883666992188e+01,3.618900222550727828e-03
6.279563140869140625e+01,3.525542102362974866e-03
6.868692016601562500e+01,3.469529476820908988e-03
7.457821655273437500e+01,3.421997244180143526e-03
8.046950531005859375e+01,3.385507114246234274e-03
8.636079406738281250e+01,3.213218835431497309e-03
9.225209045410156250e+01,3.144469193870891126e-03
9.814337921142578125e+01,3.037535713684450141e-03
1.040346755981445312e+02,2.969635009272401406e-03
1.099259643554687500e+02,2.934841714982070610e-03
1.158172531127929688e+02,2.994251466297497000e-03
1.217085494995117188e+02,2.838933725640520843e-03
1.275998382568359375e+02,2.700597552652674385e-03
1.334911346435546875e+02,2.506239549123006997e-03
1.393824157714843750e+02,2.468902719825119031e-03
1.452737121582031250e+02,2.330556654890544258e-03
1.511650085449218750e+02,2.119227956031205160e-03
1.570563049316406250e+02,2.006349574712762776e-03
1.629475860595703125e+02,1.889232538443009384e-03
1.688388824462890625e+02,1.774651844638065572e-03
1.747301788330078125e+02,1.613397014183148067e-03
1.806214599609375000e+02,1.431776860895488416e-03
1.865127563476562500e+02,1.219595744019560122e-03
1.924040527343750000e+02,1.106717362701117955e-03
1.982953338623046875e+02,9.598930822008283582e-04
2.041866302490234375e+02,7.646873802098981847e-04
2.100779266357421875e+02,5.414767464749334520e-04
2.159692230224609375e+02,3.148712742040757199e-04
2.218605041503906250e+02,1.901114504093594367e-04
2.277518005371093750e+02,8.571967303129823812e-05
2.336430969238281250e+02,3.055354682303699576e-05
2.395343780517578125e+02,7.638406489661763688e-06
2.454256744384765625e+02,1.697419267946499765e-06


==> data_m/data_batch_hs-mine-awgn-10.txt <==
-1.154063224792480469e+01,2.669205431191165877e-05
-1.135330963134765625e+01,0.000000000000000000e+00
-1.116598796844482422e+01,0.000000000000000000e+00
-1.097866535186767578e+01,2.669191842054352716e-05
-1.079134368896484375e+01,1.067682172476466351e-04
-1.060402107238769531e+01,1.868434289438046698e-04
-1.041669940948486328e+01,1.868443801833816317e-04
-1.022937679290771484e+01,2.402272657848917106e-04
-1.004205513000488281e+01,4.003808146786748748e-04
-9.854732513427734375e+00,8.007575526163057201e-04
-9.667410850524902344e+00,9.342219009169080773e-04
-9.480088233947753906e+00,9.342171447190233220e-04
-9.292766571044921875e+00,1.895135856145727712e-03
-9.105443954467773438e+00,2.909419107839243939e-03
-8.918122291564941406e+00,3.256430626053222546e-03
-8.730799674987792969e+00,3.603408986773375903e-03
-8.543478012084960938e+00,4.163960472658218524e-03
-8.356155395507812500e+00,4.110555436763702573e-03
-8.168833732604980469e+00,5.738791677061007117e-03
-7.981511592864990234e+00,5.872237000532019510e-03
-7.794189453125000000e+00,7.713984059789788690e-03
-7.606867313385009766e+00,8.167747828012716926e-03
-7.419545173645019531e+00,9.315503241753066502e-03
-7.232223033905029297e+00,9.902726941806268973e-03
-7.044900894165039062e+00,1.107717434191267392e-02
-6.857578754425048828e+00,1.283884544207227960e-02
-6.670256614685058594e+00,1.489412839225848564e-02
-6.482934474945068359e+00,1.617534373782910859e-02
-6.295612335205078125e+00,1.724302319247129206e-02
-6.108290195465087891e+00,2.017914169273730268e-02
-5.920968055725097656e+00,2.154043299740608652e-02
-5.733646392822265625e+00,2.434315353246343377e-02
-5.546324253082275391e+00,2.679875431151884993e-02
-5.359002113342285156e+00,2.997510068907935366e-02
-5.171679973602294922e+00,3.328490699847012901e-02
-4.984357833862304688e+00,3.715524502154805148e-02
-4.797035694122314453e+00,3.993121160361773336e-02
-4.609713554382324219e+00,4.254702626749107958e-02
-4.422391414642333984e+00,4.540306880865892930e-02
-4.235069274902343750e+00,5.135538176828911838e-02
-4.047747135162353516e+00,5.607986335508077791e-02
-3.860424995422363281e+00,6.019042925545319694e-02
-3.673102855682373047e+00,6.566228646049439288e-02
-3.485780715942382812e+00,6.950593249720625477e-02
-3.298458576202392578e+00,7.249543497020437266e-02
-3.111136436462402344e+00,7.423041408399792818e-02
-2.923814535140991211e+00,8.042305728122593755e-02
-2.736492395401000977e+00,8.362599328484915384e-02
-2.549170255661010742e+00,8.829709089890871998e-02
-2.361848115921020508e+00,9.240765679928114595e-02
-2.174525976181030273e+00,9.665168263148381234e-02
-1.987203836441040039e+00,1.021502318228910688e-01
-1.799881696701049805e+00,1.088499204007707943e-01
-1.612559556961059570e+00,1.126401824647505351e-01
-1.425237536430358887e+00,1.148823824291017315e-01
-1.237915396690368652e+00,1.156296849377486669e-01
-1.050593256950378418e+00,1.192064111107999785e-01
-8.632711172103881836e-01,1.177917358333990944e-01
-6.759490370750427246e-01,1.243580040493288824e-01
-4.886268973350524902e-01,1.265200153750989653e-01
-3.013047873973846436e-01,1.290290826216011488e-01
-1.139826774597167969e-01,1.293226945183404419e-01
7.333943992853164673e-02,1.268136474007503234e-01
2.606615424156188965e-01,1.229966927431398599e-01
4.479836821556091309e-01,1.219289937201375740e-01
6.353057622909545898e-01,1.216621125685428406e-01
8.226279020309448242e-01,1.232635930384402834e-01
1.009950041770935059e+00,1.221959135837980964e-01
1.197272181510925293e+00,1.166973643923908399e-01
1.384594202041625977e+00,1.130940182044851278e-01
1.571916341781616211e+00,1.126935664374826562e-01
1.759238481521606445e+00,1.091168402644313445e-01
1.946560621261596680e+00,1.076754730006643929e-01
2.133882761001586914e+00,1.002817927772672590e-01
2.321204900741577148e+00,9.854681366347368965e-02
2.508527040481567383e+00,8.955161425811329623e-02
2.695849180221557617e+00,8.811024699434634455e-02
2.883171081542968750e+00,8.290541517274734040e-02
3.070493221282958984e+00,8.055641485275287506e-02
3.257815361022949219e+00,7.679284477513917406e-02
3.445137500762939453e+00,7.302927469752547307e-02
3.632459640502929688e+00,6.729049762882373387e-02
3.819781780242919922e+00,6.149833658738987352e-02
4.007103919982910156e+00,5.634678321874132811e-02
4.194426059722900391e+00,5.341066471847531749e-02
4.381748199462890625e+00,5.223621731836891602e-02
4.569070339202880859e+00,4.478915312223967493e-02
4.756392478942871094e+00,4.169288270377732863e-02
4.943714618682861328e+00,3.635448543056640780e-02
5.131036758422851562e+00,3.416574254854992665e-02
5.318358898162841797e+00,3.045555644366833292e-02
5.505681037902832031e+00,2.613145465236748483e-02
5.693002700805664062e+00,2.340893163154652429e-02
5.880324840545654297e+00,2.162050895650425436e-02
6.067646980285644531e+00,1.753663504249789243e-02
6.254969120025634766e+00,1.606857579236488712e-02
6.442291259765625000e+00,1.355952907395575197e-02
6.629613399505615234e+00,1.193131790562641965e-02
6.816935539245605469e+00,1.073017851915396281e-02
7.004257678985595703e+00,9.582423105413613237e-03
7.191579818725585938e+00,7.260220291566860454e-03
7.378901958465576172e+00,7.980903923450334558e-03
7.566224098205566406e+00,6.299308782388893246e-03
7.753546237945556641e+00,6.059080905094401878e-03
7.940868377685546875e+00,5.204937341380652671e-03
8.128190040588378906e+00,4.831261830456010271e-03
8.315512657165527344e+00,3.790252415717180329e-03
8.502834320068359375e+00,4.003808146786748748e-03
8.690156936645507812e+00,3.550025149932288862e-03
8.877478599548339844e+00,3.363198843300868775e-03
9.064801216125488281e+00,2.295504984166743187e-03
9.252122879028320312e+00,2.242132562200579472e-03
9.439445495605468750e+00,1.734974697335329042e-03
9.626767158508300781e+00,2.001904073393374374e-03
9.814089775085449219e+00,1.815050452596959386e-03
1.000141143798828125e+01,1.494755041467053054e-03
1.018873405456542969e+01,9.075252262984796932e-04
1.037605571746826172e+01,7.740695750454380840e-04
1.056337833404541016e+01,3.203030210465222989e-04
1.075069999694824219e+01,2.402284888072049086e-04
1.093802261352539062e+01,1.601515105232611494e-04
1.112534427642822266e+01,1.067682172476466351e-04
1.131266689300537109e+01,2.669191842054352716e-05
1.149998855590820312e+01,2.669205431191165877e-05


==> data_m/data_batch_hs-mine-awgn-2.txt <==
-3.852222681045532227e+00,3.366560930817933685e-04
-3.777963161468505859e+00,1.346628695816892273e-04
-3.703703403472900391e+00,1.077299497861738693e-03
-3.629443883895874023e+00,9.426400870718245912e-04
-3.555184125900268555e+00,2.356592651572553525e-03
-3.480924367904663086e+00,2.827911181887063797e-03
-3.406664848327636719e+00,5.386514783267569093e-03
-3.332405090332031250e+00,7.945083796730322695e-03
-3.258145570755004883e+00,9.359069435927401190e-03
-3.183885812759399414e+00,1.461087443974982969e-02
-3.109626054763793945e+00,1.871807877534770875e-02
-3.035366535186767578e+00,2.477796800303081956e-02
-2.961106777191162109e+00,2.693248744654346341e-02
-2.886847257614135742e+00,2.881785409048149768e-02
-2.812587499618530273e+00,3.016438594012868166e-02
-2.738327741622924805e+00,3.272297224755030959e-02
-2.664068222045898438e+00,3.467568891728498026e-02
-2.589808464050292969e+00,3.689750780176454664e-02
-2.515548944473266602e+00,3.878290643952649747e-02
-2.441289186477661133e+00,4.618921597082203956e-02
-2.367029666900634766e+00,4.423675265758491432e-02
-2.292769908905029297e+00,5.251835052075976007e-02
-2.218510150909423828e+00,6.120407772227002413e-02
-2.144250631332397461e+00,6.477284026879252810e-02
-2.069990873336791992e+00,6.928382395623305934e-02
-1.995731234550476074e+00,8.052826673730004159e-02
-1.921471595764160156e+00,8.530879093324343632e-02
-1.847211956977844238e+00,9.379253809787538310e-02
-1.772952318191528320e+00,9.641845983930906472e-02
-1.698692560195922852e+00,1.051040322601358573e-01
-1.624432921409606934e+00,1.122413216146146836e-01
-1.550173282623291016e+00,1.178298217309992346e-01
-1.475913643836975098e+00,1.238896411343077542e-01
-1.401654005050659180e+00,1.301514545177265558e-01
-1.327394247055053711e+00,1.387023103496988485e-01
-1.253134608268737793e+00,1.470516175202870313e-01
-1.178874969482421875e+00,1.620665033751514938e-01
-1.104615330696105957e+00,1.706849131931902908e-01
-1.030355691909790039e+00,1.806499495452976722e-01
-9.560959935188293457e-01,1.946547092596263850e-01
-8.818363547325134277e-01,2.013879981699535360e-01
-8.075766563415527344e-01,2.116895212425684569e-01
-7.333170175552368164e-01,2.218567214877956995e-01
-6.590573191642761230e-01,2.378140550345902715e-01
-5.847976803779602051e-01,2.506745293168629041e-01
-5.105380415916442871e-01,2.706046020210776115e-01
-4.362783730030059814e-01,2.797615501771653079e-01
-3.620187044143676758e-01,2.845420724545608682e-01
-2.877590358257293701e-01,3.088486716396286469e-01
-2.134993821382522583e-01,3.204297194832286810e-01
-1.392397135496139526e-01,3.256141652603540826e-01
-6.498005241155624390e-02,3.318760094283483841e-01
9.279608726501464844e-03,3.572599119551261304e-01
8.353926986455917358e-02,3.596165076804238026e-01
1.577989310026168823e-01,3.474968725217500998e-01
2.320585995912551880e-01,3.476988315559281784e-01
3.063182532787322998e-01,3.230556406977371786e-01
3.805779218673706055e-01,3.120132427246652407e-01
4.548375904560089111e-01,3.110032732294407687e-01
5.290972590446472168e-01,2.912752024227237002e-01
6.033568978309631348e-01,3.070308497676322301e-01
6.776165366172790527e-01,2.941032350405740625e-01
7.518762350082397461e-01,2.897264662553346581e-01
8.261358737945556641e-01,2.832628914413221621e-01
9.003955721855163574e-01,2.749135862701675981e-01
9.746552109718322754e-01,2.467019810413606795e-01
1.048914909362792969e+00,2.368040859446925162e-01
1.123174548149108887e+00,2.315524325330893529e-01
1.197434186935424805e+00,2.214527335275751074e-01
1.271693825721740723e+00,2.123630044226123281e-01
1.345953464508056641e+00,2.015226608233603722e-01
1.420213222503662109e+00,1.863054819114643990e-01
1.494472861289978027e+00,1.774853771902365485e-01
1.568732500076293945e+00,1.712908951335211649e-01
1.642992138862609863e+00,1.606525455143795189e-01
1.717251777648925781e+00,1.395105089295030909e-01
1.791511535644531250e+00,1.390389664427806315e-01
1.865771174430847168e+00,1.195804362252883557e-01
1.940030813217163086e+00,1.115680083475804052e-01
2.014290571212768555e+00,1.091439053771173923e-01
2.088550090789794922e+00,9.291738001136556901e-02
2.162809848785400391e+00,8.483733545661191477e-02
2.237069368362426758e+00,7.877777870528819559e-02
2.311329126358032227e+00,6.840851811422041240e-02
2.385588884353637695e+00,6.288735818767898778e-02
2.459848403930664062e+00,5.642374235472779470e-02
2.534108161926269531e+00,5.373031245585421084e-02
2.608367681503295898e+00,4.592003852735603020e-02
2.682627439498901367e+00,4.383262331924948907e-02
2.756886959075927734e+00,3.898490074389903554e-02
2.831146717071533203e+00,3.696483902038090463e-02
2.905406475067138672e+00,3.662818292729911468e-02
2.979665994644165039e+00,3.285774017793217233e-02
3.053925752639770508e+00,3.501223368050650903e-02
3.128185272216796875e+00,2.848119691652727450e-02
3.202445030212402344e+00,2.248862701786379092e-02
3.276704788208007812e+00,1.615949246792608082e-02
3.350964307785034180e+00,1.003238378383584754e-02
3.425224065780639648e+00,7.406434047799452698e-03
3.499483585357666016e+00,4.039886087450677253e-03
3.573743343353271484e+00,2.760579963270704939e-03
3.648003101348876953e+00,1.817942902641683746e-03
3.722262620925903320e+00,7.406457826992907502e-04
3.796522378921508789e+00,4.039873116981520097e-04
3.870781898498535156e+00,4.039886087450676819e-04
3.945041656494140625e+00,6.733121861635866828e-05


==> data_m/data_batch_hs-mine-awgn-20.txt <==
-3.365356826782226562e+01,3.357205061216126150e-05
-3.305783843994140625e+01,5.875146477809011983e-05
-3.246210479736328125e+01,8.393012653040315713e-05
-3.186637306213378906e+01,1.342886323979061085e-04
-3.127064132690429688e+01,1.678607904973826220e-04
-3.067490959167480469e+01,2.517911857460739195e-04
-3.007917785644531250e+01,3.776867786191108792e-04
-2.948344612121582031e+01,5.035823714921478390e-04
-2.888771438598632812e+01,5.959058062657082580e-04
-2.829198265075683594e+01,8.393039524869131372e-04
-2.769625091552734375e+01,1.040736901083772273e-03
-2.710051727294921875e+01,9.651964550996362325e-04
-2.650478553771972656e+01,1.158239454431940138e-03
-2.590905380249023438e+01,1.166632493956809178e-03
-2.531332206726074219e+01,1.661821825924087977e-03
-2.471759033203125000e+01,1.712180063073302652e-03
-2.412185859680175781e+01,1.930399090719900302e-03
-2.352612686157226562e+01,2.232548513615189006e-03
-2.293039512634277344e+01,2.652200489858645358e-03
-2.233466148376464844e+01,3.004698529788432833e-03
-2.173892974853515625e+01,3.315250612323306263e-03
-2.114319801330566406e+01,3.927942497638753361e-03
-2.054746627807617188e+01,4.599385659628283524e-03
-1.995173454284667969e+01,4.809211647750012350e-03
-1.935600280761718750e+01,5.891913746458130041e-03
-1.876027107238769531e+01,6.210849248403156608e-03
-1.816453742980957031e+01,6.924235438758259698e-03
-1.756880569458007812e+01,6.899078489442426153e-03
-1.697307395935058594e+01,8.099283141498710842e-03
-1.637734222412109375e+01,9.358239070229080331e-03
-1.578161048889160156e+01,1.015557782509164848e-02
-1.518587875366210938e+01,1.016397086461651687e-02
-1.459014606475830078e+01,1.108718746348077815e-02
-1.399441432952880859e+01,1.393244561128275869e-02
-1.339868259429931641e+01,1.364708226743720568e-02
-1.280295085906982422e+01,1.590480989962700376e-02
-1.220721817016601562e+01,1.746588729107001817e-02
-1.161148643493652344e+01,1.912773707717674992e-02
-1.101575469970703125e+01,2.195619139705764708e-02
-1.042002296447753906e+01,2.431463550354587277e-02
-9.824290275573730469e+00,2.598480877133722833e-02
-9.228558540344238281e+00,2.766345827396865520e-02
-8.632826805114746094e+00,2.877973253077625165e-02
-8.037094116210937500e+00,3.006381945055877636e-02
-7.441362380981445312e+00,3.091995760961787840e-02
-6.845630645751953125e+00,3.170890332495557989e-02
-6.249898433685302734e+00,3.217888778163847940e-02
-5.654166698455810547e+00,3.336233211135479493e-02
-5.058434486389160156e+00,3.439464844265896493e-02
-4.462702751159667969e+00,3.676151311892679463e-02
-3.866970539093017578e+00,3.697970254718287164e-02
-3.271238565444946289e+00,3.874225494170724371e-02
-2.675506591796875000e+00,3.864153850771667037e-02
-2.079774618148803711e+00,3.942209087114361549e-02
-1.484042763710021973e+00,3.847368548319803072e-02
-8.883107304573059082e-01,3.899404212522105534e-02
-2.925787568092346191e-01,3.982495660710590885e-02
3.031532466411590576e-01,3.970745410078357213e-02
8.988852500915527344e-01,3.920387193083070543e-02
1.494617223739624023e+00,3.943048390730949371e-02
2.090349197387695312e+00,3.983334964327178707e-02
2.686081171035766602e+00,4.021942930690232398e-02
3.281813144683837891e+00,4.020264323457056060e-02
3.877545118331909180e+00,3.943887694347537887e-02
4.473277091979980469e+00,3.754205076998624185e-02
5.069009304046630859e+00,3.654326484122429747e-02
5.664741039276123047e+00,3.400020311524484806e-02
6.260473251342773438e+00,3.283354434057635107e-02
6.856204986572265625e+00,3.211176922214929730e-02
7.451937198638916016e+00,2.940918695536286556e-02
8.047669410705566406e+00,2.918257506957668349e-02
8.643401145935058594e+00,2.786489122256551737e-02
9.239132881164550781e+00,2.602681556661917348e-02
9.834864616394042969e+00,2.421391902924744169e-02
1.043059730529785156e+01,2.367672659688059913e-02
1.102632904052734375e+01,2.226673385947780526e-02
1.162206077575683594e+01,2.034472780828277400e-02
1.221779251098632812e+01,1.848986607328669679e-02
1.281352519989013672e+01,1.712177322142375765e-02
1.340925693511962891e+01,1.517461546096338966e-02
1.400498867034912109e+01,1.439406278515055829e-02
1.460072135925292969e+01,1.310151372482474749e-02
1.519645309448242188e+01,1.185097180911521240e-02
1.579218482971191406e+01,1.146489199097123178e-02
1.638791656494140625e+01,9.937358797445051267e-03
1.698364830017089844e+01,9.920572718395312753e-03
1.757938003540039062e+01,8.468576880592952952e-03
1.817511367797851562e+01,8.476942779570718206e-03
1.877084541320800781e+01,7.268372228536667395e-03
1.936657714843750000e+01,6.580142987497398718e-03
1.996230888366699219e+01,5.514226967839018674e-03
2.055804061889648438e+01,5.153326268269646689e-03
2.115377235412597656e+01,4.339201434357340889e-03
2.174950408935546875e+01,4.439917908655770240e-03
2.234523582458496094e+01,3.558648758544511684e-03
2.294096946716308594e+01,3.407563137134368269e-03
2.353670120239257812e+01,3.248106296124353941e-03
2.413243293762207031e+01,2.744523924632205885e-03
2.472816467285156250e+01,2.308085869339011019e-03
2.532389640808105469e+01,2.115045960267021141e-03
2.591962814331054688e+01,1.728966142123040950e-03
2.651535987854003906e+01,1.687000944498695315e-03
2.711109352111816406e+01,1.535921315506377956e-03
2.770682525634765625e+01,1.410030640178013949e-03
2.830255699157714844e+01,1.309314165879584381e-03
2.889828872680664062e+01,1.166632493956809178e-03
2.949402046203613281e+01,8.393039524869131372e-04
3.008975219726562500e+01,6.798362015143996368e-04
3.068548393249511719e+01,8.225178734371748398e-04
3.128121566772460938e+01,5.959058062657082580e-04
3.187694931030273438e+01,5.791178730597817828e-04
3.247267913818359375e+01,4.700117182247209586e-04
3.306841278076171875e+01,3.692925567337738968e-04
3.366414260864257812e+01,3.609018550654107351e-04
3.425987625122070312e+01,2.098253163260078860e-04
3.485560989379882812e+01,1.762532657138466178e-04
3.545133972167968750e+01,1.426821287467902881e-04
3.604707336425781250e+01,3.357205061216126150e-05
3.664280319213867188e+01,5.875146477809011983e-05
3.723853683471679688e+01,2.517903795912094443e-05
3.783426666259765625e+01,8.393066396870016150e-06
3.843000030517578125e+01,8.393012653040315374e-06


==> data_m/data_batch_hs-mine-awgn-40.txt <==
-3.777477416992187500e+02,1.684314410839484489e-06
-3.718106079101562500e+02,0.000000000000000000e+00
-3.658734741210937500e+02,3.368628821678968979e-06
-3.599363403320312500e+02,1.684314410839484489e-06
-3.539992065429687500e+02,3.368628821678968979e-06
-3.480620727539062500e+02,6.737257643357937957e-06
-3.421249389648437500e+02,1.431667249213561530e-05
-3.361878051757812500e+02,1.179020087587639037e-05
-3.302506713867187500e+02,1.684314410839484193e-05
-3.243135375976562500e+02,2.189608734091329857e-05
-3.183764038085937500e+02,2.610687336801200567e-05
-3.124392700195312500e+02,3.368628821678968386e-05
-3.065021362304687500e+02,5.305590394144375072e-05
-3.005650024414062500e+02,5.979316158480169291e-05
-2.946278686523437500e+02,7.495199128235705607e-05
-2.886907348632812500e+02,8.168924892571499826e-05
-2.827536315917968750e+02,7.916318421769547443e-05
-2.768164978027343750e+02,1.103225939099862187e-04
-2.708793640136718750e+02,1.263235808129613280e-04
-2.649422302246093750e+02,1.642206550568497427e-04
-2.590050964355468750e+02,1.979069432736393994e-04
-2.530679473876953125e+02,2.256975509962811440e-04
-2.471308135986328125e+02,2.358040175175278141e-04
-2.411936798095703125e+02,2.854912926372926208e-04
-2.352565612792968750e+02,3.166519230522108798e-04
-2.293194274902343750e+02,3.377050393733166118e-04
-2.233822937011718750e+02,4.210786027098711295e-04
-2.174451599121093750e+02,4.547648909266607592e-04
-2.115080261230468750e+02,5.061364804572650311e-04
-2.055708923339843750e+02,5.356119826469560655e-04
-1.996337585449218750e+02,6.105639739293131215e-04
-1.936966247558593750e+02,6.535139914057199861e-04
-1.877594909667968750e+02,7.225708822501386835e-04
-1.818223571777343750e+02,7.672052141373850945e-04
-1.758852233886718750e+02,8.488944630631000115e-04
-1.699480895996093750e+02,9.061611530316426421e-04
-1.640109558105468750e+02,1.035011205460863127e-03
-1.580738220214843750e+02,1.134385755700392795e-03
-1.521366882324218750e+02,1.279236795032588376e-03
-1.461995544433593750e+02,1.350820157493266447e-03
-1.402624359130859375e+02,1.535256531181331159e-03
-1.343253021240234375e+02,1.575676131340337724e-03
-1.283881683349609375e+02,1.769372288586878311e-03
-1.224510269165039062e+02,1.903272838486082556e-03
-1.165139007568359375e+02,2.006021041106875041e-03
-1.105767669677734375e+02,2.087707712235540788e-03
-1.046396331787109375e+02,2.259507782141168247e-03
-9.870249938964843750e+01,2.304984271233834377e-03
-9.276536560058593750e+01,2.391726463392067608e-03
-8.682823181152343750e+01,2.469204926290683930e-03
-8.089109802246093750e+01,2.679744227645619332e-03
-7.495396423339843750e+01,2.859123712400024695e-03
-6.901683807373046875e+01,2.919762783172768616e-03
-6.307970046997070312e+01,3.000604194977463460e-03
-5.714257049560546875e+01,3.118510135358713072e-03
-5.120543670654296875e+01,3.231357197195550927e-03
-4.526830291748046875e+01,3.321468018175463034e-03
-3.933116912841796875e+01,3.568220079363447223e-03
-3.339403915405273438e+01,3.526956642420278360e-03
-2.745690536499023438e+01,3.504216131751547274e-03
-2.151977157592773438e+01,3.764442708226247401e-03
-1.558263874053955078e+01,3.818341382708474122e-03
-9.645505905151367188e+00,3.894135543370971439e-03
-3.708373069763183594e+00,3.872239452512916437e-03
2.228759765625000000e+00,3.985088536165967872e-03
8.165892601013183594e+00,4.161099420371100477e-03
1.410302543640136719e+01,3.922768892954581893e-03
2.004015922546386719e+01,3.916031005201801168e-03
2.597729110717773438e+01,3.905084216068854721e-03
3.191442489624023438e+01,3.846974114357382037e-03
3.785155868530273438e+01,3.753494664555791054e-03
4.378868865966796875e+01,3.743391183275581770e-03
4.972582244873046875e+01,3.793918210415938436e-03
5.566295623779296875e+01,3.654120114316261169e-03
6.160009002685546875e+01,3.553903406871311999e-03
6.753722381591796875e+01,3.435159240907128143e-03
7.347435760498046875e+01,3.329047433024240939e-03
7.941148376464843750e+01,3.076404224669778906e-03
8.534861755371093750e+01,2.845649197113309190e-03
9.128575134277343750e+01,2.872598227686740200e-03
9.722288513183593750e+01,2.726905031149125334e-03
1.031600189208984375e+02,2.580369677406089881e-03
1.090971527099609375e+02,2.503733371712893278e-03
1.150342864990234375e+02,2.364777432818636164e-03
1.209714202880859375e+02,2.161817546312478234e-03
1.269085464477539062e+02,2.021179890284004622e-03
1.328456878662109375e+02,1.792950386343747761e-03
1.387828216552734375e+02,1.600940847502929729e-03
1.447199554443359375e+02,1.381979974093796920e-03
1.506570739746093750e+02,1.235447795525514364e-03
1.565942077636718750e+02,1.147860270987108517e-03
1.625313415527343750e+02,1.056907292801776473e-03
1.684684753417968750e+02,9.238464543454571760e-04
1.744056091308593750e+02,8.076287599975328019e-04
1.803427429199218750e+02,7.133071529905215570e-04
1.862798767089843750e+02,5.869835721775602290e-04
1.922170104980468750e+02,5.474021835228324575e-04
1.981541442871093750e+02,4.766609782675741052e-04
2.040912780761718750e+02,4.286580175586488179e-04
2.100284118652343750e+02,3.899187861093406570e-04
2.159655456542968750e+02,2.989658079240084510e-04
2.219026794433593750e+02,2.475942183934041791e-04
2.278398132324218750e+02,2.189608734091329722e-04
2.337769470214843750e+02,2.012755720953183570e-04
2.397140808105468750e+02,1.945383144519604419e-04
2.456511993408203125e+02,1.549573240468266175e-04
2.515883331298828125e+02,1.170598515533441609e-04
2.575254821777343750e+02,1.170595507032950642e-04
2.634626159667968750e+02,1.128490655262454436e-04
2.693997497558593750e+02,7.495199128235705607e-05
2.753368835449218750e+02,6.484610481732015633e-05
2.812740173339843750e+02,6.063531879022143230e-05
2.872111511230468750e+02,5.221374673602401133e-05
2.931482543945312500e+02,3.789726904038612676e-05
2.990853881835937500e+02,2.947550218969097676e-05
3.050225219726562500e+02,2.442255895717252351e-05
3.109596557617187500e+02,1.263235808129613314e-05
3.168967895507812500e+02,1.936961572465407025e-05
3.228339233398437500e+02,1.094804367045664929e-05
3.287710571289062500e+02,7.579414848777679037e-06
3.347081909179687500e+02,8.421572054197420964e-06
3.406453247070312500e+02,5.895100437938195183e-06
3.465824584960937500e+02,7.579414848777679037e-06
3.525195922851562500e+02,3.368628821678968979e-06
3.584567260742187500e+02,1.684314410839484489e-06
3.643938598632812500e+02,2.526471616259226628e-06
3.703309936523437500e+02,8.421572054197422446e-07
3.762681274414062500e+02,0.000000000000000000e+00
3.822052612304687500e+02,0.000000000000000000e+00
3.881423950195312500e+02,8.421572054197422446e-07


==> data_m/data_batch_hs-mine-awgn-5.txt <==
-6.348090648651123047e+00,4.751309517336378219e-05
-6.242856502532958984e+00,0.000000000000000000e+00
-6.137622356414794922e+00,9.502619034672756437e-05
-6.032388210296630859e+00,9.502619034672756437e-05
-5.927153587341308594e+00,2.375643994145713812e-04
-5.821919441223144531e+00,4.751309517336378219e-05
-5.716685295104980469e+00,4.751309517336377948e-04
-5.611451148986816406e+00,8.552357131205481607e-04
-5.506217002868652344e+00,1.045288093814003127e-03
-5.400982856750488281e+00,1.520419045547641030e-03
-5.295748710632324219e+00,2.090576187628006254e-03
-5.190514564514160156e+00,2.898298805575190429e-03
-5.085280418395996094e+00,4.513744041469559647e-03
-4.980046272277832031e+00,4.228665470429376384e-03
-4.874811649322509766e+00,5.891597105481370319e-03
-4.769577503204345703e+00,6.509294038750838146e-03
-4.664343357086181641e+00,8.789922607072300775e-03
-4.559109210968017578e+00,8.029713084298478742e-03
-4.453875064849853516e+00,8.742409511898936031e-03
-4.348640918731689453e+00,9.075001178112482303e-03
-4.243406772613525391e+00,1.002526308157975811e-02
-4.138172626495361328e+00,1.263848331611476701e-02
-4.032938480377197266e+00,1.282853569680822078e-02
-3.927704095840454102e+00,1.463400015859170518e-02
-3.822469949722290039e+00,1.710471426241096105e-02
-3.717235803604125977e+00,1.948036902107914969e-02
-3.612001419067382812e+00,2.290125998844546457e-02
-3.506767272949218750e+00,2.470680949014916750e-02
-3.401533126831054688e+00,2.760510829572435793e-02
-3.296298980712890625e+00,3.116859043372664090e-02
-3.191064596176147461e+00,3.658500039647926555e-02
-3.085830450057983398e+00,3.758285828213075302e-02
-2.980596303939819336e+00,4.551754517608250228e-02
-2.875362157821655273e+00,5.288207492795388848e-02
-2.770128011703491211e+00,5.867867253910426933e-02
-2.664893627166748047e+00,6.281216951187738873e-02
-2.559659481048583984e+00,6.946414514345784774e-02
-2.454425334930419922e+00,7.611597846772878706e-02
-2.349191188812255859e+00,8.143744512714551353e-02
-2.243957042694091797e+00,9.136768201837854042e-02
-2.138722658157348633e+00,9.649887766915504761e-02
-2.033488512039184570e+00,1.053840450945208729e-01
-1.928254365921020508e+00,1.090425534228698784e-01
-1.823020100593566895e+00,1.148390209443240634e-01
-1.717785954475402832e+00,1.197805129320500955e-01
-1.612551808357238770e+00,1.275251474453084066e-01
-1.507317543029785156e+00,1.361723765107293038e-01
-1.402083396911621094e+00,1.414464843311039888e-01
-1.296849131584167480e+00,1.440120283335731000e-01
-1.191614985466003418e+00,1.583136331176481226e-01
-1.086380720138549805e+00,1.631597839978522202e-01
-9.811465740203857422e-01,1.713322211951497920e-01
-8.759123682975769043e-01,1.886743940682069909e-01
-7.706781625747680664e-01,2.018830270450293618e-01
-6.654439568519592285e-01,2.093425787621556455e-01
-5.602098107337951660e-01,2.114807866166421857e-01
-4.549756050109863281e-01,2.203656105989282576e-01
-3.497413992881774902e-01,2.203656105989282576e-01
-2.445071935653686523e-01,2.324814430057257353e-01
-1.392730027437210083e-01,2.384206102988227216e-01
-3.403880819678306580e-02,2.389907671987003546e-01
7.119538635015487671e-02,2.325765020750771572e-01
1.764295846223831177e-01,2.242616980741339583e-01
2.816637754440307617e-01,2.180850142031877936e-01
3.868979811668395996e-01,2.204606367354521590e-01
4.921321868896484375e-01,2.114331537656815030e-01
5.973663926124572754e-01,2.172772611619014360e-01
7.026005387306213379e-01,2.158995044677650410e-01
8.078347444534301758e-01,2.135712418374692834e-01
9.130689501762390137e-01,2.166595912744960772e-01
1.018303155899047852e+00,2.080597259190830051e-01
1.123537302017211914e+00,2.005052616315951552e-01
1.228771567344665527e+00,1.864411742596307764e-01
1.334005713462829590e+00,1.816425628477697229e-01
1.439239978790283203e+00,1.749905312941437696e-01
1.544474124908447266e+00,1.627323509687709502e-01
1.649708390235900879e+00,1.600714363100652626e-01
1.754942536354064941e+00,1.483358831312417414e-01
1.860176682472229004e+00,1.446298617077193538e-01
1.965410947799682617e+00,1.396408285293208040e-01
2.070645093917846680e+00,1.298057760136298588e-01
2.175879240036010742e+00,1.227738379279720154e-01
2.281113624572753906e+00,1.105627219774120013e-01
2.386347770690917969e+00,1.036260605731064016e-01
2.491581916809082031e+00,9.298312725427293479e-02
2.596816062927246094e+00,8.504844036032116472e-02
2.702050209045410156e+00,7.920432965399742953e-02
2.807284593582153320e+00,7.027170855375693137e-02
2.912518739700317383e+00,6.390511300817428020e-02
3.017752885818481445e+00,5.454503325902162331e-02
3.122987031936645508e+00,5.088652493067261084e-02
3.228221178054809570e+00,4.822579160096424067e-02
3.333455562591552734e+00,4.195396798713142000e-02
3.438689708709716797e+00,3.891322494698493811e-02
3.543923854827880859e+00,3.568233447519620488e-02
3.649158000946044922e+00,3.216636543236727624e-02
3.754392385482788086e+00,3.069338994302026405e-02
3.859626531600952148e+00,2.603717615500335258e-02
3.964860677719116211e+00,2.465929639497580275e-02
4.070095062255859375e+00,2.009799372429964606e-02
4.175329208374023438e+00,1.800746307070487384e-02
4.280563354492187500e+00,1.520419045547640943e-02
4.385797500610351562e+00,1.444398093270259087e-02
4.491031646728515625e+00,1.216335236438112824e-02
4.596265792846679688e+00,1.130811665126058019e-02
4.701499938964843750e+00,1.007277617675312112e-02
4.806734085083007812e+00,1.069044641400685065e-02
4.911968231201171875e+00,1.064293331883348591e-02
5.017202854156494141e+00,9.740140375997427200e-03
5.122437000274658203e+00,8.884948797419026795e-03
5.227671146392822266e+00,6.366754753230746515e-03
5.332905292510986328e+00,4.323691660776104138e-03
5.438139438629150391e+00,4.276178565602740261e-03
5.543373584747314453e+00,2.375654758668189082e-03
5.648607730865478516e+00,1.757984521414459982e-03
5.753841876983642578e+00,1.140314284160730881e-03
5.859076023101806641e+00,7.602095227738205150e-04
5.964310169219970703e+00,4.276178565602740803e-04
6.069544792175292969e+00,1.900515195316571158e-04
6.174778938293457031e+00,1.425392855200913601e-04
6.280013084411621094e+00,4.751309517336378219e-05
6.385247230529785156e+00,0.000000000000000000e+00
6.490481376647949219e+00,9.502619034672756437e-05


==> data_m/data_batch_hs-smile-awgn-2.txt <==
-1.194074273109436035e+00,4.994099233246914515e+00
-1.120090842247009277e+00,1.762556811436342408e-01
-1.046107530593872070e+00,1.177292527919795995e-01
-9.721241593360900879e-01,1.010362176380781990e-01
-8.981408476829528809e-01,9.610275400126003231e-02
-8.241574764251708984e-01,9.934664878125415433e-02
-7.501741647720336914e-01,9.427801816579307881e-02
-6.761907935142517090e-01,9.813015920434083050e-02
-6.022074222564697266e-01,9.954939704407304857e-02
-5.282241106033325195e-01,9.353460726986208285e-02
-4.542407393455505371e-01,9.806257645006788426e-02
-3.802573978900909424e-01,9.225049674336316397e-02
-3.062740564346313477e-01,9.806261595210251369e-02
-2.322907000780105591e-01,9.650819253972707512e-02
-1.583073437213897705e-01,9.758951682588647147e-02
-8.432399481534957886e-02,1.009686653883024032e-01
-1.034064684063196182e-02,9.481863289142453133e-02
6.364270299673080444e-02,1.011038309376843247e-01
1.376260519027709961e-01,9.630545393462577874e-02
2.116094082593917847e-01,9.948183432666544979e-02
2.855927646160125732e-01,9.427796119952330800e-02
3.595761060714721680e-01,9.211533118036921430e-02
4.335594475269317627e-01,9.495380800324193515e-02
5.075427889823913574e-01,9.569721859970858890e-02
5.815261602401733398e-01,9.677850411888158644e-02
6.555094718933105469e-01,1.011714646553349278e-01
7.294928431510925293e-01,1.010362176380781990e-01
8.034762144088745117e-01,9.650817310178974595e-02
8.774595260620117188e-01,1.031313661082438882e-01
9.514428973197937012e-01,9.887356950134343347e-02
1.025426268577575684e+00,9.150704928559055817e-02
1.099409580230712891e+00,9.664341647102803190e-02
1.173392891883850098e+00,9.880606635009997474e-02
1.247376322746276855e+00,9.738667044784392324e-02
1.321359634399414062e+00,9.961706005475196024e-02
1.395342946052551270e+00,1.170534247047696069e-01
1.469326376914978027e+00,2.432977193700472662e-01
1.543309688568115234e+00,4.752490692069343936e+00


==> data_m/data_batch_hs-smile-awgn-20.txt <==
-2.233951187133789062e+01,8.956295164607064492e-04
-2.174775123596191406e+01,4.697845435821732842e-03
-2.115598869323730469e+01,7.165036131685651594e-03
-2.056422805786132812e+01,7.714267775009427640e-03
-1.997246551513671875e+01,7.697344240525504956e-03
-1.938070487976074219e+01,8.364868671696969876e-03
-1.878894233703613281e+01,9.961766036860121229e-03
-1.819718170166015625e+01,9.632273015893479465e-03
-1.760541915893554688e+01,1.155869036337968218e-02
-1.701365661621093750e+01,1.243742120971848795e-02
-1.642189598083496094e+01,1.476948529103666932e-02
-1.583013439178466797e+01,1.503139129776134668e-02
-1.523837280273437500e+01,1.586787681686105053e-02
-1.464661121368408203e+01,1.724512065133834010e-02
-1.405484867095947266e+01,1.778585030329987715e-02
-1.346308708190917969e+01,1.787882180217145039e-02
-1.287132549285888672e+01,1.954334349169308330e-02
-1.227956390380859375e+01,2.002495636632624712e-02
-1.168780231475830078e+01,2.209504679238106714e-02
-1.109604072570800781e+01,2.144444694419241071e-02
-1.050427913665771484e+01,2.266115315379197900e-02
-9.912517547607421875e+00,2.503542013224669543e-02
-9.320755958557128906e+00,2.628592373655736641e-02
-8.728994369506835938e+00,2.729139622921256461e-02
-8.137231826782226562e+00,2.785745769595234997e-02
-7.545470714569091797e+00,2.884609962989912249e-02
-6.953708648681640625e+00,2.969098732892027845e-02
-6.361947059631347656e+00,3.035850979924481149e-02
-5.770185470581054688e+00,3.128793815380003646e-02
-5.178423881530761719e+00,3.258913785017735626e-02
-4.586662292480468750e+00,3.375514796771027920e-02
-3.994900465011596680e+00,3.489579597982134934e-02
-3.403138637542724609e+00,3.432124050121896502e-02
-2.811377048492431641e+00,3.543656835458745824e-02
-2.219615459442138672e+00,3.591818122922062206e-02
-1.627853631973266602e+00,3.727851134696653218e-02
-1.036092042922973633e+00,3.560555532814295432e-02
-4.443303048610687256e-01,3.575763640103246654e-02
1.474313735961914062e-01,3.442263957887671533e-02
7.391930818557739258e-01,3.523377688854096440e-02
1.330954790115356445e+00,3.574918705405679548e-02
1.922716379165649414e+00,3.536897356516525981e-02
2.514478206634521484e+00,3.574073050717779809e-02
3.106239795684814453e+00,3.506479701276536687e-02
3.698001384735107422e+00,3.371290122432140518e-02
4.289762973785400391e+00,3.356081294812145871e-02
4.881525039672851562e+00,3.277499711123556259e-02
5.473286628723144531e+00,3.220046781099971528e-02
6.065048217773437500e+00,3.202303148876644440e-02
6.656809806823730469e+00,3.124569141041116244e-02
7.248571395874023438e+00,2.980085278651167444e-02
7.840333461761474609e+00,2.936146299601535836e-02
8.432094573974609375e+00,2.810255634711320352e-02
9.023857116699218750e+00,2.738429493253914659e-02
9.615618705749511719e+00,2.709706120962374412e-02
1.020738029479980469e+01,2.671684051912388141e-02
1.079914188385009766e+01,2.495937599414672220e-02
1.139090347290039062e+01,2.408064373165814259e-02
1.198266506195068359e+01,2.325260756123621528e-02
1.257442665100097656e+01,2.184156633204782302e-02
1.316618824005126953e+01,2.062486012244825820e-02
1.375794982910156250e+01,1.923916693929319036e-02
1.434971141815185547e+01,1.721132325662724435e-02
1.494147396087646484e+01,1.657759538958401835e-02
1.553323554992675781e+01,1.549610547503895916e-02
1.612499618530273438e+01,1.394144778616161588e-02
1.671675872802734375e+01,1.365412545849529861e-02
1.730851936340332031e+01,1.256420173213474052e-02
1.790028190612792969e+01,1.174457573472058314e-02
1.849204444885253906e+01,1.002091138228677035e-02
1.908380508422851562e+01,8.778887424134497464e-03
1.967556762695312500e+01,7.663546900281704467e-03
2.026732826232910156e+01,7.308698384866544641e-03
2.085909080505371094e+01,6.353899965834445066e-03
2.145085144042968750e+01,5.187908448911050449e-03
2.204261398315429688e+01,4.148623514926479648e-03
2.263437461853027344e+01,2.424966978562656875e-03
2.322613716125488281e+01,5.492067789617539322e-04


==> data_m/data_batch_hs-smile-awgn-40.txt <==
-2.521724548339843750e+02,1.427667830214307943e-05
-2.462187042236328125e+02,3.443207709163601779e-05
-2.402649383544921875e+02,1.049755757510520627e-04
-2.343111724853515625e+02,2.099511515021041253e-04
-2.283574066162109375e+02,2.687374739226933108e-04
-2.224036560058593750e+02,3.795926547663287689e-04
-2.164498901367187500e+02,4.744896023947553108e-04
-2.104961242675781250e+02,5.954214656599673494e-04
-2.045423583984375000e+02,6.718436848067331144e-04
-1.985886077880859375e+02,8.120931353076105532e-04
-1.926348419189453125e+02,8.028532033440462104e-04
-1.866810760498046875e+02,9.229452620032497102e-04
-1.807273254394531250e+02,1.034641926265745734e-03
-1.747735595703125000e+02,1.179925471441825319e-03
-1.688197937011718750e+02,1.156410942473589483e-03
-1.628660278320312500e+02,1.335289323553382141e-03
-1.569122772216796875e+02,1.447826851365377867e-03
-1.509585113525390625e+02,1.656094683048597383e-03
-1.450047454833984375e+02,1.725798465347296029e-03
-1.390509796142578125e+02,1.901317628003054965e-03
-1.330972290039062500e+02,2.050808103848174736e-03
-1.271434631347656250e+02,2.214564746044194333e-03
-1.211896972656250000e+02,2.194409435499992001e-03
-1.152359390258789062e+02,2.322062711197622666e-03
-1.092821807861328125e+02,2.345577270298358080e-03
-1.033284149169921875e+02,2.518574013419240965e-03
-9.737465667724609375e+01,2.644548093150565424e-03
-9.142089080810546875e+01,2.795709533402018689e-03
-8.546713256835937500e+01,2.869616015971890224e-03
-7.951336669921875000e+01,2.911602569031179928e-03
-7.355960845947265625e+01,3.077887825149832647e-03
-6.760584259033203125e+01,3.144228444895511704e-03
-6.165208435058593750e+01,3.206378094521708348e-03
-5.569832229614257812e+01,3.224011948155461847e-03
-4.974456024169921875e+01,3.288676944250270781e-03
-4.379079818725585938e+01,3.448239921627071179e-03
-3.783703613281250000e+01,3.501987450848730553e-03
-3.188327407836914062e+01,3.575050498384423330e-03
-2.592951202392578125e+01,3.530540825747737095e-03
-1.997575187683105469e+01,3.588488530298880250e-03
-1.402198982238769531e+01,3.704380490574040331e-03
-8.068227767944335938e+00,3.588487380689838174e-03
-2.114465951919555664e+00,3.611162119580225722e-03
3.839295864105224609e+00,3.563293226367185342e-03
9.793057441711425781e+00,3.608642993164393187e-03
1.574681949615478516e+01,3.618720365877021571e-03
2.170058059692382812e+01,3.472594827046288947e-03
2.765434265136718750e+01,3.481832127390608288e-03
3.360810470581054688e+01,3.495269009696023131e-03
3.956186676025390625e+01,3.451599142203424890e-03
4.551562881469726562e+01,3.293715775114800914e-03
5.146939086914062500e+01,3.224011948155461847e-03
5.742315292358398438e+01,3.262642984783529522e-03
6.337691497802734375e+01,3.182021690951040895e-03
6.933067321777343750e+01,2.981310171700383548e-03
7.528443908691406250e+01,2.848617223580548509e-03
8.123819732666015625e+01,2.804950978444867727e-03
8.719196319580078125e+01,2.630268026018360485e-03
9.314572143554687500e+01,2.537892771515086986e-03
9.909948730468750000e+01,2.558044829901636764e-03
1.050532455444335938e+02,2.415281141918395463e-03
1.110070037841796875e+02,2.379169497585122833e-03
1.169607696533203125e+02,2.233040447376379370e-03
1.229145278930664062e+02,2.053324892903503774e-03
1.288682861328125000e+02,1.976902575826113354e-03
1.348220520019531250e+02,1.782905178555868218e-03
1.407758178710937500e+02,1.665332533714689901e-03
1.467295837402343750e+02,1.553638521115570598e-03
1.526833343505859375e+02,1.493176416315337377e-03
1.586371002197265625e+02,1.357964047915609547e-03
1.645908660888671875e+02,1.278182610344809952e-03
1.705446319580078125e+02,1.223595310954262837e-03
1.764983825683593750e+02,1.123661442648999894e-03
1.824521484375000000e+02,9.489792047895106216e-04
1.884059143066406250e+02,8.960715146109803683e-04
1.943596649169921875e+02,8.280494637159296683e-04
2.003134307861328125e+02,6.819213400788342802e-04
2.062671966552734375e+02,5.635088906316475330e-04
2.122209625244140625e+02,4.190624983981998744e-04
2.181747131347656250e+02,3.779130412496635818e-04
2.241284790039062500e+02,2.905723936789121240e-04
2.300822448730468750e+02,1.587230705355907059e-04
2.360360107421875000e+02,1.058153803570604796e-04
2.419897613525390625e+02,4.450975819162704574e-05
2.479435272216796875e+02,8.398046060084165962e-06


==> data_m/data_batch_hs-smile-awgn-5db.txt <==
-2.559429168701171875e+00,1.239866539305159332e+00
-2.455296754837036133e+00,1.523540981264438487e-01
-2.351164579391479492e+00,1.080357723428320288e-01
-2.247032403945922852e+00,1.037623573479377753e-01
-2.142900228500366211e+00,1.029941029668332009e-01
-2.038767814636230469e+00,1.146136880642362188e-01
-1.934635639190673828e+00,1.133175212129260423e-01
-1.830503344535827637e+00,1.201356413153601699e-01
-1.726371169090270996e+00,1.236409394590188698e-01
-1.622238874435424805e+00,1.246011147935090629e-01
-1.518106698989868164e+00,1.280584021503702319e-01
-1.413974404335021973e+00,1.361249173177642435e-01
-1.309842109680175781e+00,1.387657887295727088e-01
-1.205709934234619141e+00,1.469286503862515525e-01
-1.101577639579772949e+00,1.449598325863598602e-01
-9.974454045295715332e-01,1.527384867167435045e-01
-8.933131694793701172e-01,1.545630898274747977e-01
-7.891809344291687012e-01,1.551872961548302343e-01
-6.850486993789672852e-01,1.618615022703999706e-01
-5.809164047241210938e-01,1.707443407343808284e-01
-4.767841994762420654e-01,1.838528239599530323e-01
-3.726519346237182617e-01,1.783308951005681264e-01
-2.685196995735168457e-01,1.870218188499578604e-01
-1.643874496221542358e-01,1.845249671352997001e-01
-6.025520339608192444e-02,1.902868708709843093e-01
4.387703910470008850e-02,1.928797413524362125e-01
1.480092853307723999e-01,1.927836958231143316e-01
2.521415352821350098e-01,1.865896493072533580e-01
3.562737703323364258e-01,1.856293585812418545e-01
4.604060351848602295e-01,1.847170041604430657e-01
5.645382404327392578e-01,1.740095675191616065e-01
6.686705350875854492e-01,1.662308514123808645e-01
7.728027701377868652e-01,1.637341212524663081e-01
8.769350051879882812e-01,1.569638833942264833e-01
9.810672402381896973e-01,1.543710263421346485e-01
1.085199475288391113e+00,1.456321377591584532e-01
1.189331769943237305e+00,1.456800702441258255e-01
1.293463945388793945e+00,1.423671399984430819e-01
1.397596240043640137e+00,1.373253134140408060e-01
1.501728534698486328e+00,1.371332500386365505e-01
1.605860710144042969e+00,1.241210984472092410e-01
1.709993004798889160e+00,1.245050831058069352e-01
1.814125180244445801e+00,1.220083988991716301e-01
1.918257474899291992e+00,1.206638155977218796e-01
2.022389650344848633e+00,1.125492668318214401e-01
2.126522064208984375e+00,1.140855143865208421e-01
2.230654239654541016e+00,1.040024368420329609e-01
2.334786415100097656e+00,1.045786276278614091e-01
2.438918590545654297e+00,1.164385546361634133e-01
2.543051004409790039e+00,2.168393025966027232e-01
2.647183179855346680e+00,1.160064115467920765e+00


==> data_m/data_optical_8db_peak.txt <==
6.491289287805557251e-02,3.032000000000000000e+03
1.280086338520050049e-01,1.070000000000000000e+02
1.911043673753738403e-01,6.100000000000000000e+01
2.542001008987426758e-01,4.700000000000000000e+01
3.172958493232727051e-01,4.200000000000000000e+01
3.803915679454803467e-01,2.500000000000000000e+01
4.434873163700103760e-01,3.400000000000000000e+01
5.065830349922180176e-01,2.500000000000000000e+01
5.696787834167480469e-01,1.400000000000000000e+01
6.327745318412780762e-01,1.700000000000000000e+01
6.958702802658081055e-01,1.700000000000000000e+01
7.589660286903381348e-01,1.400000000000000000e+01
8.220617175102233887e-01,1.800000000000000000e+01
8.851574659347534180e-01,2.100000000000000000e+01
9.482532143592834473e-01,1.600000000000000000e+01
1.011348962783813477e+00,1.500000000000000000e+01
1.074444651603698730e+00,8.000000000000000000e+00
1.137540459632873535e+00,1.500000000000000000e+01
1.200636148452758789e+00,1.600000000000000000e+01
1.263731956481933594e+00,1.200000000000000000e+01
1.326827645301818848e+00,1.300000000000000000e+01
1.389923334121704102e+00,5.000000000000000000e+00
1.453019142150878906e+00,1.000000000000000000e+01
1.516114830970764160e+00,1.100000000000000000e+01
1.579210638999938965e+00,1.700000000000000000e+01
1.642306327819824219e+00,1.100000000000000000e+01
1.705402016639709473e+00,1.700000000000000000e+01
1.768497824668884277e+00,7.000000000000000000e+00
1.831593513488769531e+00,7.000000000000000000e+00
1.894689321517944336e+00,1.000000000000000000e+01
1.957785010337829590e+00,9.000000000000000000e+00
2.020880699157714844e+00,1.000000000000000000e+01
2.083976507186889648e+00,1.500000000000000000e+01
2.147072315216064453e+00,9.000000000000000000e+00
2.210167884826660156e+00,6.000000000000000000e+00
2.273263692855834961e+00,1.100000000000000000e+01
2.336359500885009766e+00,1.600000000000000000e+01
2.399455070495605469e+00,2.000000000000000000e+01
2.462550878524780273e+00,1.200000000000000000e+01
2.525646686553955078e+00,1.900000000000000000e+01
2.588742494583129883e+00,1.400000000000000000e+01
2.651838064193725586e+00,1.100000000000000000e+01
2.714933872222900391e+00,1.900000000000000000e+01
2.778029680252075195e+00,2.600000000000000000e+01
2.841125249862670898e+00,2.900000000000000000e+01
2.904221057891845703e+00,2.600000000000000000e+01
2.967316865921020508e+00,4.500000000000000000e+01
3.030412435531616211e+00,7.860000000000000000e+02
3.093508243560791016e+00,1.308000000000000000e+03
3.156604051589965820e+00,6.800000000000000000e+01
3.219699859619140625e+00,4.900000000000000000e+01
3.282795429229736328e+00,4.300000000000000000e+01
3.345891237258911133e+00,3.000000000000000000e+01
3.408987045288085938e+00,1.600000000000000000e+01
3.472082614898681641e+00,1.800000000000000000e+01
3.535178422927856445e+00,1.200000000000000000e+01
3.598274230957031250e+00,1.400000000000000000e+01
3.661369800567626953e+00,1.200000000000000000e+01
3.724465608596801758e+00,1.000000000000000000e+01
3.787561416625976562e+00,8.000000000000000000e+00
3.850657224655151367e+00,9.000000000000000000e+00
3.913752794265747070e+00,5.000000000000000000e+00
3.976848602294921875e+00,1.000000000000000000e+01
4.039944171905517578e+00,8.000000000000000000e+00
4.103040218353271484e+00,8.000000000000000000e+00
4.166135787963867188e+00,5.000000000000000000e+00
4.229231357574462891e+00,2.000000000000000000e+00
4.292327404022216797e+00,4.000000000000000000e+00
4.355422973632812500e+00,5.000000000000000000e+00
4.418518543243408203e+00,7.000000000000000000e+00
4.481614589691162109e+00,1.100000000000000000e+01
4.544710159301757812e+00,6.000000000000000000e+00
4.607806205749511719e+00,7.000000000000000000e+00
4.670901775360107422e+00,7.000000000000000000e+00
4.733997344970703125e+00,4.000000000000000000e+00
4.797093391418457031e+00,1.000000000000000000e+01
4.860188961029052734e+00,2.000000000000000000e+00
4.923284530639648438e+00,8.000000000000000000e+00
4.986380577087402344e+00,6.000000000000000000e+00
5.049476146697998047e+00,7.000000000000000000e+00
5.112571716308593750e+00,7.000000000000000000e+00
5.175667762756347656e+00,7.000000000000000000e+00
5.238763332366943359e+00,6.000000000000000000e+00
5.301858901977539062e+00,8.000000000000000000e+00
5.364954948425292969e+00,2.000000000000000000e+00
5.428050518035888672e+00,5.000000000000000000e+00
5.491146087646484375e+00,5.000000000000000000e+00
5.554242134094238281e+00,9.000000000000000000e+00
5.617337703704833984e+00,5.000000000000000000e+00
5.680433273315429688e+00,6.000000000000000000e+00
5.743529319763183594e+00,6.000000000000000000e+00
5.806624889373779297e+00,4.000000000000000000e+00
5.869720935821533203e+00,7.000000000000000000e+00
5.932816505432128906e+00,3.000000000000000000e+00
5.995912075042724609e+00,1.000000000000000000e+00
6.059008121490478516e+00,3.000000000000000000e+00
6.122103691101074219e+00,3.000000000000000000e+00
6.185199260711669922e+00,1.100000000000000000e+01
6.248295307159423828e+00,1.000000000000000000e+01
6.311390876770019531e+00,3.426000000000000000e+03


==> data_m/data_smile_awgn_2.txt <==
-1.256802201271057129e+00,3.517000000000000000e+03
-1.243729591369628906e+00,8.400000000000000000e+02
-1.230656981468200684e+00,2.340000000000000000e+02
-1.217584371566772461e+00,4.400000000000000000e+01
-1.204511761665344238e+00,2.700000000000000000e+01
-1.191439151763916016e+00,2.600000000000000000e+01
-1.178366541862487793e+00,1.300000000000000000e+01
-1.165293931961059570e+00,1.300000000000000000e+01
-1.152221322059631348e+00,1.400000000000000000e+01
-1.139148712158203125e+00,6.000000000000000000e+00
-1.126076102256774902e+00,1.000000000000000000e+01
-1.113003492355346680e+00,6.000000000000000000e+00
-1.099930882453918457e+00,3.000000000000000000e+00
-1.086858272552490234e+00,5.000000000000000000e+00
-1.073785662651062012e+00,8.000000000000000000e+00
-1.060713052749633789e+00,0.000000000000000000e+00
-1.047640442848205566e+00,6.000000000000000000e+00
-1.034567832946777344e+00,5.000000000000000000e+00
-1.021495223045349121e+00,2.000000000000000000e+00
-1.008422613143920898e+00,3.000000000000000000e+00
-9.953500032424926758e-01,4.000000000000000000e+00
-9.822773933410644531e-01,6.000000000000000000e+00
-9.692047834396362305e-01,1.000000000000000000e+00
-9.561321735382080078e-01,0.000000000000000000e+00
-9.430595636367797852e-01,2.000000000000000000e+00
-9.299869537353515625e-01,4.000000000000000000e+00
-9.169143438339233398e-01,2.000000000000000000e+00
-9.038417339324951172e-01,2.000000000000000000e+00
-8.907691240310668945e-01,3.000000000000000000e+00
-8.776965141296386719e-01,1.000000000000000000e+00
-8.646239042282104492e-01,3.000000000000000000e+00
-8.515512943267822266e-01,2.000000000000000000e+00
-8.384786844253540039e-01,3.000000000000000000e+00
-8.254060745239257812e-01,1.000000000000000000e+00
-8.123334646224975586e-01,1.000000000000000000e+00
-7.992608547210693359e-01,2.000000000000000000e+00
-7.861882448196411133e-01,5.000000000000000000e+00
-7.731156349182128906e-01,1.000000000000000000e+00
-7.600430250167846680e-01,1.000000000000000000e+00
-7.469704151153564453e-01,3.000000000000000000e+00
-7.338978052139282227e-01,3.000000000000000000e+00
-7.208251953125000000e-01,5.000000000000000000e+00
-7.077525854110717773e-01,2.000000000000000000e+00
-6.946799755096435547e-01,0.000000000000000000e+00
-6.816073656082153320e-01,2.000000000000000000e+00
-6.685347557067871094e-01,7.000000000000000000e+00
-6.554621458053588867e-01,4.000000000000000000e+00
-6.423895359039306641e-01,1.000000000000000000e+00
-6.293169260025024414e-01,1.000000000000000000e+00
-6.162443161010742188e-01,6.000000000000000000e+00
-6.031717061996459961e-01,2.000000000000000000e+00
-5.900990962982177734e-01,4.000000000000000000e+00
-5.770264863967895508e-01,1.000000000000000000e+00
-5.639538764953613281e-01,2.000000000000000000e+00
-5.508812665939331055e-01,4.000000000000000000e+00
-5.378086566925048828e-01,2.000000000000000000e+00
-5.247360467910766602e-01,2.000000000000000000e+00
-5.116634368896484375e-01,2.000000000000000000e+00
-4.985908269882202148e-01,0.000000000000000000e+00
-4.855182170867919922e-01,5.000000000000000000e+00
-4.724456071853637695e-01,3.000000000000000000e+00
-4.593729972839355469e-01,3.000000000000000000e+00
-4.463003873825073242e-01,7.000000000000000000e+00
-4.332277774810791016e-01,1.000000000000000000e+00
-4.201551675796508789e-01,3.000000000000000000e+00
-4.070825576782226562e-01,5.000000000000000000e+00
-3.940099477767944336e-01,2.000000000000000000e+00
-3.809373378753662109e-01,1.000000000000000000e+00
-3.678647279739379883e-01,1.000000000000000000e+00
-3.547921180725097656e-01,4.000000000000000000e+00
-3.417195081710815430e-01,1.000000000000000000e+00
-3.286468982696533203e-01,1.000000000000000000e+00
-3.155742883682250977e-01,3.000000000000000000e+00
-3.025016784667968750e-01,0.000000000000000000e+00
-2.894290685653686523e-01,0.000000000000000000e+00
-2.763564586639404297e-01,1.000000000000000000e+00
-2.632838487625122070e-01,4.000000000000000000e+00
-2.502112388610839844e-01,2.000000000000000000e+00
-2.371386289596557617e-01,1.000000000000000000e+00
-2.240660190582275391e-01,8.000000000000000000e+00
-2.109934091567993164e-01,2.000000000000000000e+00
-1.979207992553710938e-01,3.000000000000000000e+00
-1.848481893539428711e-01,2.000000000000000000e+00
-1.717755794525146484e-01,1.000000000000000000e+00
-1.587029695510864258e-01,3.000000000000000000e+00
-1.456303596496582031e-01,2.000000000000000000e+00
-1.325577497482299805e-01,1.000000000000000000e+00
-1.194851398468017578e-01,2.000000000000000000e+00
-1.064125299453735352e-01,6.000000000000000000e+00
-9.333992004394531250e-02,4.000000000000000000e+00
-8.026731014251708984e-02,3.000000000000000000e+00
-6.719470024108886719e-02,0.000000000000000000e+00
-5.412209033966064453e-02,0.000000000000000000e+00
-4.104948043823242188e-02,3.000000000000000000e+00
-2.797687053680419922e-02,1.000000000000000000e+00
-1.490426063537597656e-02,1.000000000000000000e+00
-1.831650733947753906e-03,4.000000000000000000e+00
1.124095916748046875e-02,0.000000000000000000e+00
2.431356906890869141e-02,1.000000000000000000e+00
3.738617897033691406e-02,2.000000000000000000e+00
5.045878887176513672e-02,4.000000000000000000e+00
6.353139877319335938e-02,4.000000000000000000e+00
7.660400867462158203e-02,3.000000000000000000e+00
8.967661857604980469e-02,4.000000000000000000e+00
1.027492284774780273e-01,3.000000000000000000e+00
1.158218383789062500e-01,5.000000000000000000e+00
1.288944482803344727e-01,3.000000000000000000e+00
1.419670581817626953e-01,1.000000000000000000e+00
1.550396680831909180e-01,3.000000000000000000e+00
1.681122779846191406e-01,5.000000000000000000e+00
1.811848878860473633e-01,1.000000000000000000e+00
1.942574977874755859e-01,4.000000000000000000e+00
2.073301076889038086e-01,3.000000000000000000e+00
2.204027175903320312e-01,3.000000000000000000e+00
2.334753274917602539e-01,2.000000000000000000e+00
2.465479373931884766e-01,1.000000000000000000e+00
2.596205472946166992e-01,5.000000000000000000e+00
2.726931571960449219e-01,3.000000000000000000e+00
2.857657670974731445e-01,3.000000000000000000e+00
2.988383769989013672e-01,2.000000000000000000e+00
3.119109869003295898e-01,5.000000000000000000e+00
3.249835968017578125e-01,1.000000000000000000e+00
3.380562067031860352e-01,5.000000000000000000e+00
3.511288166046142578e-01,3.000000000000000000e+00
3.642014265060424805e-01,0.000000000000000000e+00
3.772740364074707031e-01,2.000000000000000000e+00
3.903466463088989258e-01,3.000000000000000000e+00
4.034192562103271484e-01,1.000000000000000000e+00
4.164918661117553711e-01,1.000000000000000000e+00
4.295644760131835938e-01,2.000000000000000000e+00
4.426370859146118164e-01,0.000000000000000000e+00
4.557096958160400391e-01,2.000000000000000000e+00
4.687823057174682617e-01,3.000000000000000000e+00
4.818549156188964844e-01,4.000000000000000000e+00
4.949275255203247070e-01,0.000000000000000000e+00
5.080001354217529297e-01,2.000000000000000000e+00
5.210727453231811523e-01,2.000000000000000000e+00
5.341453552246093750e-01,2.000000000000000000e+00
5.472179651260375977e-01,3.000000000000000000e+00
5.602905750274658203e-01,1.000000000000000000e+00
5.733631849288940430e-01,1.000000000000000000e+00
5.864357948303222656e-01,2.000000000000000000e+00
5.995084047317504883e-01,1.000000000000000000e+00
6.125810146331787109e-01,2.000000000000000000e+00
6.256536245346069336e-01,2.000000000000000000e+00
6.387262344360351562e-01,1.000000000000000000e+00
6.517988443374633789e-01,2.000000000000000000e+00
6.648714542388916016e-01,2.000000000000000000e+00
6.779440641403198242e-01,2.000000000000000000e+00
6.910166740417480469e-01,2.000000000000000000e+00
7.040892839431762695e-01,0.000000000000000000e+00
7.171618938446044922e-01,3.000000000000000000e+00
7.302345037460327148e-01,1.000000000000000000e+00
7.433071136474609375e-01,2.000000000000000000e+00
7.563797235488891602e-01,2.000000000000000000e+00
7.694523334503173828e-01,3.000000000000000000e+00
7.825249433517456055e-01,2.000000000000000000e+00
7.955975532531738281e-01,3.000000000000000000e+00
8.086701631546020508e-01,2.000000000000000000e+00
8.217427730560302734e-01,2.000000000000000000e+00
8.348153829574584961e-01,2.000000000000000000e+00
8.478879928588867188e-01,0.000000000000000000e+00
8.609606027603149414e-01,4.000000000000000000e+00
8.740332126617431641e-01,5.000000000000000000e+00
8.871058225631713867e-01,2.000000000000000000e+00
9.001784324645996094e-01,3.000000000000000000e+00
9.132510423660278320e-01,3.000000000000000000e+00
9.263236522674560547e-01,1.000000000000000000e+00
9.393962621688842773e-01,2.000000000000000000e+00
9.524688720703125000e-01,3.000000000000000000e+00
9.655414819717407227e-01,2.000000000000000000e+00
9.786140918731689453e-01,2.000000000000000000e+00
9.916867017745971680e-01,3.000000000000000000e+00
1.004759311676025391e+00,2.000000000000000000e+00
1.017831921577453613e+00,1.000000000000000000e+00
1.030904531478881836e+00,2.000000000000000000e+00
1.043977141380310059e+00,2.000000000000000000e+00
1.057049751281738281e+00,5.000000000000000000e+00
1.070122361183166504e+00,3.000000000000000000e+00
1.083194971084594727e+00,5.000000000000000000e+00
1.096267580986022949e+00,3.000000000000000000e+00
1.109340190887451172e+00,4.000000000000000000e+00
1.122412800788879395e+00,8.000000000000000000e+00
1.135485410690307617e+00,5.000000000000000000e+00
1.148558020591735840e+00,9.000000000000000000e+00
1.161630630493164062e+00,9.000000000000000000e+00
1.174703240394592285e+00,1.600000000000000000e+01
1.187775850296020508e+00,1.700000000000000000e+01
1.200848460197448730e+00,2.000000000000000000e+01
1.213921070098876953e+00,1.700000000000000000e+01
1.226993680000305176e+00,2.200000000000000000e+01
1.240066289901733398e+00,2.400000000000000000e+01
1.253138899803161621e+00,4.300000000000000000e+01
1.266211509704589844e+00,5.200000000000000000e+01
1.279284119606018066e+00,8.800000000000000000e+01
1.292356729507446289e+00,1.400000000000000000e+02
1.305429339408874512e+00,2.772000000000000000e+03
1.318501949310302734e+00,1.563000000000000000e+03
1.331574559211730957e+00,1.400000000000000000e+01
1.344647169113159180e+00,5.000000000000000000e+00


==> data_m/data_smile_awgn_20.txt <==
-2.392169952392578125e+01,1.000000000000000000e+00
-2.368060302734375000e+01,2.000000000000000000e+00
-2.343950462341308594e+01,1.000000000000000000e+00
-2.319840812683105469e+01,5.000000000000000000e+00
-2.295731163024902344e+01,5.000000000000000000e+00
-2.271621513366699219e+01,2.000000000000000000e+00
-2.247511672973632812e+01,4.000000000000000000e+00
-2.223402023315429688e+01,9.000000000000000000e+00
-2.199292373657226562e+01,9.000000000000000000e+00
-2.175182723999023438e+01,2.100000000000000000e+01
-2.151073074340820312e+01,1.300000000000000000e+01
-2.126963233947753906e+01,1.900000000000000000e+01
-2.102853584289550781e+01,1.300000000000000000e+01
-2.078743934631347656e+01,1.700000000000000000e+01
-2.054634284973144531e+01,1.300000000000000000e+01
-2.030524444580078125e+01,1.700000000000000000e+01
-2.006414794921875000e+01,1.800000000000000000e+01
-1.982305145263671875e+01,1.400000000000000000e+01
-1.958195495605468750e+01,1.700000000000000000e+01
-1.934085845947265625e+01,2.700000000000000000e+01
-1.909976005554199219e+01,2.400000000000000000e+01
-1.885866355895996094e+01,3.000000000000000000e+01
-1.861756706237792969e+01,1.800000000000000000e+01
-1.837647056579589844e+01,2.600000000000000000e+01
-1.813537216186523438e+01,3.100000000000000000e+01
-1.789427566528320312e+01,2.500000000000000000e+01
-1.765317916870117188e+01,3.000000000000000000e+01
-1.741208267211914062e+01,3.800000000000000000e+01
-1.717098617553710938e+01,2.400000000000000000e+01
-1.692988777160644531e+01,3.000000000000000000e+01
-1.668879127502441406e+01,3.600000000000000000e+01
-1.644769477844238281e+01,2.800000000000000000e+01
-1.620659828186035156e+01,3.100000000000000000e+01
-1.596550083160400391e+01,3.300000000000000000e+01
-1.572440433502197266e+01,4.100000000000000000e+01
-1.548330688476562500e+01,3.500000000000000000e+01
-1.524221038818359375e+01,3.900000000000000000e+01
-1.500111293792724609e+01,4.200000000000000000e+01
-1.476001644134521484e+01,5.000000000000000000e+01
-1.451891899108886719e+01,5.400000000000000000e+01
-1.427782249450683594e+01,3.800000000000000000e+01
-1.403672599792480469e+01,3.200000000000000000e+01
-1.379562854766845703e+01,3.900000000000000000e+01
-1.355453205108642578e+01,5.900000000000000000e+01
-1.331343460083007812e+01,3.800000000000000000e+01
-1.307233810424804688e+01,5.600000000000000000e+01
-1.283124065399169922e+01,5.700000000000000000e+01
-1.259014415740966797e+01,6.400000000000000000e+01
-1.234904670715332031e+01,4.800000000000000000e+01
-1.210795021057128906e+01,5.400000000000000000e+01
-1.186685371398925781e+01,6.800000000000000000e+01
-1.162575626373291016e+01,5.700000000000000000e+01
-1.138465976715087891e+01,5.600000000000000000e+01
-1.114356231689453125e+01,5.500000000000000000e+01
-1.090246582031250000e+01,5.600000000000000000e+01
-1.066136837005615234e+01,5.900000000000000000e+01
-1.042027187347412109e+01,6.200000000000000000e+01
-1.017917442321777344e+01,7.300000000000000000e+01
-9.938077926635742188e+00,6.600000000000000000e+01
-9.696981430053710938e+00,7.500000000000000000e+01
-9.455883979797363281e+00,6.700000000000000000e+01
-9.214787483215332031e+00,6.900000000000000000e+01
-8.973690032958984375e+00,6.700000000000000000e+01
-8.732593536376953125e+00,7.900000000000000000e+01
-8.491496086120605469e+00,6.000000000000000000e+01
-8.250399589538574219e+00,8.200000000000000000e+01
-8.009303092956542969e+00,5.800000000000000000e+01
-7.768205642700195312e+00,7.300000000000000000e+01
-7.527108669281005859e+00,6.400000000000000000e+01
-7.286011695861816406e+00,6.600000000000000000e+01
-7.044915199279785156e+00,7.800000000000000000e+01
-6.803818225860595703e+00,6.100000000000000000e+01
-6.562721252441406250e+00,7.600000000000000000e+01
-6.321624279022216797e+00,6.600000000000000000e+01
-6.080527305603027344e+00,7.800000000000000000e+01
-5.839430332183837891e+00,7.600000000000000000e+01
-5.598333358764648438e+00,6.900000000000000000e+01
-5.357236385345458984e+00,7.600000000000000000e+01
-5.116139411926269531e+00,5.900000000000000000e+01
-4.875042915344238281e+00,7.800000000000000000e+01
-4.633945941925048828e+00,7.000000000000000000e+01
-4.392848968505859375e+00,9.000000000000000000e+01
-4.151751995086669922e+00,6.500000000000000000e+01
-3.910655021667480469e+00,7.300000000000000000e+01
-3.669558048248291016e+00,7.100000000000000000e+01
-3.428461313247680664e+00,7.800000000000000000e+01
-3.187364339828491211e+00,7.500000000000000000e+01
-2.946267366409301758e+00,6.200000000000000000e+01
-2.705170392990112305e+00,8.100000000000000000e+01
-2.464073657989501953e+00,8.300000000000000000e+01
-2.222976684570312500e+00,8.800000000000000000e+01
-1.981879711151123047e+00,9.600000000000000000e+01
-1.740782856941223145e+00,8.800000000000000000e+01
-1.499685883522033691e+00,9.100000000000000000e+01
-1.258589029312133789e+00,7.600000000000000000e+01
-1.017492055892944336e+00,9.400000000000000000e+01
-7.763951420783996582e-01,9.300000000000000000e+01
-5.352982282638549805e-01,1.110000000000000000e+02
-2.942013144493103027e-01,9.500000000000000000e+01
-5.310440063476562500e-02,1.100000000000000000e+02
1.879925131797790527e-01,1.160000000000000000e+02
4.290894269943237305e-01,1.040000000000000000e+02
6.701863408088684082e-01,9.000000000000000000e+01
9.112832546234130859e-01,8.200000000000000000e+01
1.152380228042602539e+00,7.500000000000000000e+01
1.393477082252502441e+00,7.300000000000000000e+01
1.634574055671691895e+00,8.400000000000000000e+01
1.875670909881591797e+00,7.500000000000000000e+01
2.116767883300781250e+00,7.700000000000000000e+01
2.357864856719970703e+00,8.900000000000000000e+01
2.598961591720581055e+00,8.100000000000000000e+01
2.840058565139770508e+00,8.100000000000000000e+01
3.081155538558959961e+00,7.400000000000000000e+01
3.322252511978149414e+00,7.700000000000000000e+01
3.563349246978759766e+00,6.800000000000000000e+01
3.804446220397949219e+00,8.500000000000000000e+01
4.045543193817138672e+00,8.900000000000000000e+01
4.286640167236328125e+00,7.100000000000000000e+01
4.527737140655517578e+00,8.300000000000000000e+01
4.768834114074707031e+00,7.300000000000000000e+01
5.009930610656738281e+00,8.400000000000000000e+01
5.251027584075927734e+00,7.400000000000000000e+01
5.492124557495117188e+00,8.800000000000000000e+01
5.733221530914306641e+00,7.000000000000000000e+01
5.974318504333496094e+00,7.800000000000000000e+01
6.215415477752685547e+00,6.700000000000000000e+01
6.456512451171875000e+00,8.600000000000000000e+01
6.697609424591064453e+00,7.300000000000000000e+01
6.938706398010253906e+00,7.900000000000000000e+01
7.179802894592285156e+00,7.900000000000000000e+01
7.420899868011474609e+00,6.900000000000000000e+01
7.661996841430664062e+00,6.800000000000000000e+01
7.903093814849853516e+00,6.000000000000000000e+01
8.144190788269042969e+00,7.400000000000000000e+01
8.385287284851074219e+00,8.100000000000000000e+01
8.626384735107421875e+00,7.100000000000000000e+01
8.867481231689453125e+00,7.000000000000000000e+01
9.108578681945800781e+00,6.000000000000000000e+01
9.349675178527832031e+00,7.400000000000000000e+01
9.590772628784179688e+00,7.500000000000000000e+01
9.831869125366210938e+00,6.600000000000000000e+01
1.007296562194824219e+01,4.900000000000000000e+01
1.031406307220458984e+01,6.500000000000000000e+01
1.055515956878662109e+01,5.600000000000000000e+01
1.079625701904296875e+01,5.500000000000000000e+01
1.103735351562500000e+01,5.100000000000000000e+01
1.127845096588134766e+01,6.400000000000000000e+01
1.151954746246337891e+01,4.800000000000000000e+01
1.176064491271972656e+01,6.200000000000000000e+01
1.200174140930175781e+01,4.900000000000000000e+01
1.224283790588378906e+01,5.300000000000000000e+01
1.248393535614013672e+01,4.900000000000000000e+01
1.272503185272216797e+01,4.400000000000000000e+01
1.296612930297851562e+01,4.700000000000000000e+01
1.320722579956054688e+01,4.400000000000000000e+01
1.344832324981689453e+01,4.900000000000000000e+01
1.368941974639892578e+01,4.700000000000000000e+01
1.393051719665527344e+01,4.900000000000000000e+01
1.417161369323730469e+01,4.000000000000000000e+01
1.441271018981933594e+01,4.300000000000000000e+01
1.465380764007568359e+01,4.800000000000000000e+01
1.489490413665771484e+01,2.800000000000000000e+01
1.513600158691406250e+01,3.600000000000000000e+01
1.537709808349609375e+01,3.300000000000000000e+01
1.561819553375244141e+01,2.800000000000000000e+01
1.585929203033447266e+01,4.800000000000000000e+01
1.610038948059082031e+01,3.200000000000000000e+01
1.634148597717285156e+01,2.700000000000000000e+01
1.658258247375488281e+01,2.900000000000000000e+01
1.682367897033691406e+01,2.900000000000000000e+01
1.706477737426757812e+01,2.800000000000000000e+01
1.730587387084960938e+01,3.100000000000000000e+01
1.754697036743164062e+01,3.200000000000000000e+01
1.778806686401367188e+01,3.200000000000000000e+01
1.802916336059570312e+01,2.200000000000000000e+01
1.827026176452636719e+01,1.700000000000000000e+01
1.851135826110839844e+01,2.200000000000000000e+01
1.875245475769042969e+01,1.800000000000000000e+01
1.899355125427246094e+01,2.600000000000000000e+01
1.923464965820312500e+01,2.000000000000000000e+01
1.947574615478515625e+01,1.500000000000000000e+01
1.971684265136718750e+01,1.200000000000000000e+01
1.995793914794921875e+01,2.000000000000000000e+01
2.019903564453125000e+01,1.600000000000000000e+01
2.044013404846191406e+01,1.100000000000000000e+01
2.068123054504394531e+01,1.900000000000000000e+01
2.092232704162597656e+01,1.100000000000000000e+01
2.116342353820800781e+01,1.700000000000000000e+01
2.140452194213867188e+01,1.700000000000000000e+01
2.164561843872070312e+01,3.000000000000000000e+00
2.188671493530273438e+01,7.000000000000000000e+00
2.212781143188476562e+01,4.000000000000000000e+00
2.236890792846679688e+01,2.000000000000000000e+00
2.261000633239746094e+01,0.000000000000000000e+00
2.285110282897949219e+01,2.000000000000000000e+00
2.309219932556152344e+01,2.000000000000000000e+00
2.333329582214355469e+01,1.000000000000000000e+00
2.357439422607421875e+01,1.000000000000000000e+00
2.381549072265625000e+01,0.000000000000000000e+00
2.405658721923828125e+01,1.000000000000000000e+00


==> data_m/data_smile_awgn_40.txt <==
-3.315374450683593750e+02,1.000000000000000000e+00
-3.285617065429687500e+02,0.000000000000000000e+00
-3.255859680175781250e+02,0.000000000000000000e+00
-3.226101989746093750e+02,1.000000000000000000e+00
-3.196344604492187500e+02,0.000000000000000000e+00
-3.166587219238281250e+02,0.000000000000000000e+00
-3.136829833984375000e+02,0.000000000000000000e+00
-3.107072448730468750e+02,0.000000000000000000e+00
-3.077315063476562500e+02,0.000000000000000000e+00
-3.047557373046875000e+02,1.000000000000000000e+00
-3.017799987792968750e+02,0.000000000000000000e+00
-2.988042602539062500e+02,0.000000000000000000e+00
-2.958285217285156250e+02,0.000000000000000000e+00
-2.928527832031250000e+02,1.000000000000000000e+00
-2.898770446777343750e+02,1.000000000000000000e+00
-2.869012756347656250e+02,0.000000000000000000e+00
-2.839255371093750000e+02,2.000000000000000000e+00
-2.809497985839843750e+02,0.000000000000000000e+00
-2.779740600585937500e+02,0.000000000000000000e+00
-2.749983215332031250e+02,2.000000000000000000e+00
-2.720225830078125000e+02,0.000000000000000000e+00
-2.690468139648437500e+02,3.000000000000000000e+00
-2.660710754394531250e+02,1.000000000000000000e+00
-2.630953369140625000e+02,2.000000000000000000e+00
-2.601195983886718750e+02,3.000000000000000000e+00
-2.571438598632812500e+02,2.000000000000000000e+00
-2.541681060791015625e+02,0.000000000000000000e+00
-2.511923675537109375e+02,3.000000000000000000e+00
-2.482166137695312500e+02,6.000000000000000000e+00
-2.452408752441406250e+02,2.000000000000000000e+00
-2.422651367187500000e+02,1.000000000000000000e+00
-2.392893829345703125e+02,5.000000000000000000e+00
-2.363136444091796875e+02,4.000000000000000000e+00
-2.333379058837890625e+02,3.000000000000000000e+00
-2.303621520996093750e+02,8.000000000000000000e+00
-2.273864135742187500e+02,6.000000000000000000e+00
-2.244106750488281250e+02,5.000000000000000000e+00
-2.214349212646484375e+02,1.000000000000000000e+01
-2.184591827392578125e+02,9.000000000000000000e+00
-2.154834442138671875e+02,6.000000000000000000e+00
-2.125076904296875000e+02,8.000000000000000000e+00
-2.095319519042968750e+02,9.000000000000000000e+00
-2.065562133789062500e+02,1.300000000000000000e+01
-2.035804595947265625e+02,1.200000000000000000e+01
-2.006047210693359375e+02,1.300000000000000000e+01
-1.976289825439453125e+02,1.500000000000000000e+01
-1.946532287597656250e+02,1.200000000000000000e+01
-1.916774902343750000e+02,2.000000000000000000e+01
-1.887017517089843750e+02,2.100000000000000000e+01
-1.857260131835937500e+02,1.700000000000000000e+01
-1.827502593994140625e+02,1.800000000000000000e+01
-1.797745208740234375e+02,2.200000000000000000e+01
-1.767987823486328125e+02,1.500000000000000000e+01
-1.738230285644531250e+02,2.600000000000000000e+01
-1.708472900390625000e+02,2.400000000000000000e+01
-1.678715515136718750e+02,2.100000000000000000e+01
-1.648957977294921875e+02,3.400000000000000000e+01
-1.619200592041015625e+02,3.300000000000000000e+01
-1.589443206787109375e+02,2.700000000000000000e+01
-1.559685668945312500e+02,4.200000000000000000e+01
-1.529928283691406250e+02,4.400000000000000000e+01
-1.500170898437500000e+02,3.700000000000000000e+01
-1.470413360595703125e+02,4.600000000000000000e+01
-1.440655975341796875e+02,2.800000000000000000e+01
-1.410898590087890625e+02,4.200000000000000000e+01
-1.381141052246093750e+02,3.600000000000000000e+01
-1.351383666992187500e+02,5.100000000000000000e+01
-1.321626281738281250e+02,5.500000000000000000e+01
-1.291868743896484375e+02,4.600000000000000000e+01
-1.262111358642578125e+02,4.800000000000000000e+01
-1.232353897094726562e+02,4.800000000000000000e+01
-1.202596435546875000e+02,5.800000000000000000e+01
-1.172839050292968750e+02,5.600000000000000000e+01
-1.143081588745117188e+02,5.500000000000000000e+01
-1.113324203491210938e+02,5.600000000000000000e+01
-1.083566741943359375e+02,7.400000000000000000e+01
-1.053809280395507812e+02,6.700000000000000000e+01
-1.024051895141601562e+02,7.100000000000000000e+01
-9.942944335937500000e+01,6.900000000000000000e+01
-9.645369720458984375e+01,6.100000000000000000e+01
-9.347795867919921875e+01,7.400000000000000000e+01
-9.050221252441406250e+01,7.200000000000000000e+01
-8.752646636962890625e+01,5.100000000000000000e+01
-8.455072784423828125e+01,7.600000000000000000e+01
-8.157498168945312500e+01,9.500000000000000000e+01
-7.859923553466796875e+01,7.900000000000000000e+01
-7.562349700927734375e+01,1.040000000000000000e+02
-7.264775085449218750e+01,1.100000000000000000e+02
-6.967200469970703125e+01,1.000000000000000000e+02
-6.669626617431640625e+01,8.800000000000000000e+01
-6.372052001953125000e+01,1.100000000000000000e+02
-6.074477767944335938e+01,8.900000000000000000e+01
-5.776903152465820312e+01,9.100000000000000000e+01
-5.479328918457031250e+01,8.800000000000000000e+01
-5.181754684448242188e+01,9.500000000000000000e+01
-4.884180068969726562e+01,1.220000000000000000e+02
-4.586605834960937500e+01,1.080000000000000000e+02
-4.289031600952148438e+01,1.080000000000000000e+02
-3.991456985473632812e+01,1.110000000000000000e+02
-3.693882751464843750e+01,9.800000000000000000e+01
-3.396308517456054688e+01,1.020000000000000000e+02
-3.098734092712402344e+01,8.700000000000000000e+01
-2.801159667968750000e+01,1.330000000000000000e+02
-2.503585243225097656e+01,9.500000000000000000e+01
-2.206011009216308594e+01,1.080000000000000000e+02
-1.908436584472656250e+01,1.010000000000000000e+02
-1.610862350463867188e+01,1.220000000000000000e+02
-1.313287925720214844e+01,1.120000000000000000e+02
-1.015713500976562500e+01,1.020000000000000000e+02
-7.181391716003417969e+00,1.090000000000000000e+02
-4.205648422241210938e+00,9.300000000000000000e+01
-1.229904770851135254e+00,1.030000000000000000e+02
1.745838761329650879e+00,1.180000000000000000e+02
4.721582412719726562e+00,9.800000000000000000e+01
7.697325706481933594e+00,9.700000000000000000e+01
1.067306900024414062e+01,8.300000000000000000e+01
1.364881324768066406e+01,1.070000000000000000e+02
1.662455749511718750e+01,1.090000000000000000e+02
1.960029983520507812e+01,1.100000000000000000e+02
2.257604408264160156e+01,1.070000000000000000e+02
2.555178642272949219e+01,9.000000000000000000e+01
2.852753067016601562e+01,1.000000000000000000e+02
3.150327491760253906e+01,1.010000000000000000e+02
3.447901916503906250e+01,1.090000000000000000e+02
3.745476150512695312e+01,8.800000000000000000e+01
4.043050384521484375e+01,1.080000000000000000e+02
4.340625000000000000e+01,1.100000000000000000e+02
4.638199234008789062e+01,1.010000000000000000e+02
4.935773468017578125e+01,9.400000000000000000e+01
5.233348083496093750e+01,9.500000000000000000e+01
5.530922317504882812e+01,9.100000000000000000e+01
5.828496551513671875e+01,9.200000000000000000e+01
6.126071166992187500e+01,8.800000000000000000e+01
6.423645019531250000e+01,1.000000000000000000e+02
6.721219635009765625e+01,1.030000000000000000e+02
7.018794250488281250e+01,1.050000000000000000e+02
7.316368103027343750e+01,8.800000000000000000e+01
7.613942718505859375e+01,7.300000000000000000e+01
7.911517333984375000e+01,8.200000000000000000e+01
8.209091186523437500e+01,6.800000000000000000e+01
8.506665802001953125e+01,1.030000000000000000e+02
8.804240417480468750e+01,8.900000000000000000e+01
9.101814270019531250e+01,8.900000000000000000e+01
9.399388885498046875e+01,8.600000000000000000e+01
9.696963500976562500e+01,1.050000000000000000e+02
9.994537353515625000e+01,7.600000000000000000e+01
1.029211196899414062e+02,9.800000000000000000e+01
1.058968658447265625e+02,1.060000000000000000e+02
1.088726043701171875e+02,7.600000000000000000e+01
1.118483505249023438e+02,7.800000000000000000e+01
1.148240966796875000e+02,8.200000000000000000e+01
1.177998352050781250e+02,7.600000000000000000e+01
1.207755813598632812e+02,6.900000000000000000e+01
1.237513275146484375e+02,5.800000000000000000e+01
1.267270660400390625e+02,6.000000000000000000e+01
1.297028045654296875e+02,7.700000000000000000e+01
1.326785583496093750e+02,8.400000000000000000e+01
1.356542968750000000e+02,6.800000000000000000e+01
1.386300354003906250e+02,6.200000000000000000e+01
1.416057891845703125e+02,5.700000000000000000e+01
1.445815277099609375e+02,6.100000000000000000e+01
1.475572662353515625e+02,6.000000000000000000e+01
1.505330200195312500e+02,6.400000000000000000e+01
1.535087585449218750e+02,6.000000000000000000e+01
1.564844970703125000e+02,4.300000000000000000e+01
1.594602508544921875e+02,5.200000000000000000e+01
1.624359893798828125e+02,5.100000000000000000e+01
1.654117279052734375e+02,4.300000000000000000e+01
1.683874816894531250e+02,4.700000000000000000e+01
1.713632202148437500e+02,4.200000000000000000e+01
1.743389587402343750e+02,3.900000000000000000e+01
1.773147125244140625e+02,5.200000000000000000e+01
1.802904510498046875e+02,4.000000000000000000e+01
1.832661895751953125e+02,3.400000000000000000e+01
1.862419433593750000e+02,3.400000000000000000e+01
1.892176818847656250e+02,2.800000000000000000e+01
1.921934204101562500e+02,2.600000000000000000e+01
1.951691741943359375e+02,2.700000000000000000e+01
1.981449127197265625e+02,2.700000000000000000e+01
2.011206512451171875e+02,3.000000000000000000e+01
2.040964050292968750e+02,1.600000000000000000e+01
2.070721435546875000e+02,1.600000000000000000e+01
2.100478820800781250e+02,1.500000000000000000e+01
2.130236358642578125e+02,1.500000000000000000e+01
2.159993743896484375e+02,1.700000000000000000e+01
2.189751129150390625e+02,1.000000000000000000e+01
2.219508666992187500e+02,1.100000000000000000e+01
2.249266052246093750e+02,5.000000000000000000e+00
2.279023437500000000e+02,5.000000000000000000e+00
2.308780975341796875e+02,1.100000000000000000e+01
2.338538360595703125e+02,7.000000000000000000e+00
2.368295745849609375e+02,5.000000000000000000e+00
2.398053283691406250e+02,6.000000000000000000e+00
2.427810668945312500e+02,6.000000000000000000e+00
2.457568054199218750e+02,0.000000000000000000e+00
2.487325592041015625e+02,5.000000000000000000e+00
2.517082977294921875e+02,0.000000000000000000e+00
2.546840362548828125e+02,0.000000000000000000e+00
2.576597900390625000e+02,1.000000000000000000e+00
2.606355285644531250e+02,1.000000000000000000e+00


==> no_avg_10db.txt <==
8.741488456726074219e+00,3.016500000000000000e+04
1.748297691345214844e+01,6.425000000000000000e+03
2.622446632385253906e+01,3.840000000000000000e+03
3.496595382690429688e+01,2.802000000000000000e+03
4.370744323730468750e+01,2.206000000000000000e+03
5.244893264770507812e+01,1.842000000000000000e+03
6.119042205810546875e+01,1.590000000000000000e+03
6.993190765380859375e+01,1.351000000000000000e+03
7.867340087890625000e+01,1.213000000000000000e+03
8.741488647460937500e+01,9.970000000000000000e+02
9.615637207031250000e+01,9.570000000000000000e+02
1.048978652954101562e+02,8.830000000000000000e+02
1.136393508911132812e+02,7.820000000000000000e+02
1.223808441162109375e+02,7.780000000000000000e+02
1.311223297119140625e+02,6.870000000000000000e+02
1.398638153076171875e+02,6.770000000000000000e+02
1.486053009033203125e+02,6.330000000000000000e+02
1.573468017578125000e+02,6.170000000000000000e+02
1.660882873535156250e+02,5.190000000000000000e+02
1.748297729492187500e+02,5.520000000000000000e+02
1.835712585449218750e+02,5.010000000000000000e+02
1.923127441406250000e+02,4.580000000000000000e+02
2.010542449951171875e+02,3.670000000000000000e+02
2.097957305908203125e+02,3.930000000000000000e+02
2.185372161865234375e+02,3.620000000000000000e+02
2.272787017822265625e+02,3.500000000000000000e+02
2.360201873779296875e+02,2.940000000000000000e+02
2.447616882324218750e+02,2.600000000000000000e+02
2.535031738281250000e+02,2.110000000000000000e+02
2.622446594238281250e+02,1.850000000000000000e+02
2.709861450195312500e+02,1.390000000000000000e+02
2.797276306152343750e+02,1.560000000000000000e+02
2.884691162109375000e+02,1.530000000000000000e+02
2.972106018066406250e+02,1.210000000000000000e+02
3.059520874023437500e+02,8.500000000000000000e+01
3.146936035156250000e+02,6.900000000000000000e+01
3.234350891113281250e+02,6.400000000000000000e+01
3.321765747070312500e+02,6.200000000000000000e+01
3.409180603027343750e+02,5.000000000000000000e+01
3.496595458984375000e+02,3.900000000000000000e+01
3.584010314941406250e+02,2.700000000000000000e+01
3.671425170898437500e+02,2.200000000000000000e+01
3.758840026855468750e+02,2.600000000000000000e+01
3.846254882812500000e+02,1.400000000000000000e+01
3.933669738769531250e+02,1.200000000000000000e+01
4.021084899902343750e+02,1.000000000000000000e+01
4.108499755859375000e+02,1.000000000000000000e+01
4.195914611816406250e+02,8.000000000000000000e+00
4.283329467773437500e+02,1.100000000000000000e+01
4.370744323730468750e+02,8.000000000000000000e+00
4.458159179687500000e+02,6.000000000000000000e+00
4.545574035644531250e+02,2.000000000000000000e+00
4.632988891601562500e+02,2.000000000000000000e+00
4.720403747558593750e+02,2.000000000000000000e+00
4.807818603515625000e+02,2.000000000000000000e+00
4.895233764648437500e+02,0.000000000000000000e+00
4.982648620605468750e+02,0.000000000000000000e+00
5.070063476562500000e+02,1.000000000000000000e+00
5.157478027343750000e+02,1.000000000000000000e+00
5.244893188476562500e+02,1.000000000000000000e+00


==> pois-mos-sig0.txt <==
snr      cap
20       1.55
15       1.55
10       1.02
5        0.0

==> pois-mos-sig10.txt <==
snr      cap
20       1.23
15       1.23
10       0
5        0
